State-Space Adaptive Nonlinear Self-Interference Cancellation for Full-Duplex Communication

Full-duplex transmission comprises the ability to transmit and receive at the same time on the same frequency band. It allows for more efficient utilization of spectral resources, but raises the challenge of strong self-interference (SI). Cancellation of SI is generally implemented as a multi-stage approach. This work proposes a novel adaptive SI cancellation algorithm in the digital domain and a comprehensive analysis of state-of-the-art adaptive cancellation techniques. Inspired by recent progress in acoustic echo control, we introduce a composite state-space model of the nonlinear SI channel in cascade structure. We derive a SI cancellation algorithm that decouples the identification of linear and nonlinear elements of the composite state. They are estimated separately and consecutively in each adaptation cycle by a Kalman filter in DFT domain. We show that this adaptation can be supported by a-priori signal orthogonalization and decoding of the signal-of-interest (SoI). In our simulation results, we analyze the performance by evaluating residual interference, system identification accuracy and communication rate. Based on the results, we provide recommendations for system design. In case of input orthogonalization, our Kalman filter solution in cascade structure delivers best performance with low computational complexity. In this configuration, the performance lines up with that of the monolithic (parallel) Kalman filter or the recursive-least squares (RLS) algorithms. We show that the Kalman-based algorithm is superior over the RLS under time-variant conditions if the SoI is decoded and in this way the covariance information required by the Kalman filter can be provided to it.

==> resRateVsSinrNonOrtho-Static-1.tsv <==
-20	5.63199263855849
-17.9	5.84374132473033
-15.8	5.7046995790345
-13.7	5.68750556612585
-11.6	5.54056637010772
-9.5	5.42792907494343
-7.4	5.3176404830118
-5.3	5.16728064301406
-3.2	5.1090352339032
-1.1	5.12852760898103
1	5.19803925379669
3.1	5.34606792042253
5.2	5.53631956261842
7.3	5.71602910273096
9.4	5.90045572328778
11.5	6.05874336612716
13.6	6.19246484256401
15.7	6.28524510039335
17.8	6.35649643937493
19.9	6.62875984628305


==> resRateVsSinrNonOrtho-Static-4.tsv <==
-20	4.13201114378641
-17.9	4.82774858858275
-15.8	5.46244571623993
-13.7	5.97087104619922
-11.6	6.28808048325856
-9.5	6.25371942667901
-7.4	5.98779388942566
-5.3	5.65134018261932
-3.2	5.46002547607827
-1.1	5.37537816552486
1	5.39685783874588
3.1	5.48934592357367
5.2	5.65316413871191
7.3	5.80022305878192
9.4	5.95937238402099
11.5	6.09681628521833
13.6	6.21455189103501
15.7	6.29691519294482
17.8	6.36173169300184
19.9	6.62879650846898


==> resRateVsSinrNonOrtho-Static-5.tsv <==
-20	6.05761169275643
-17.9	6.06529106068334
-15.8	6.05572477096796
-13.7	6.05797311624447
-11.6	6.05556423470987
-9.5	6.06113572409536
-7.4	6.06474809428846
-5.3	6.06451231892635
-3.2	6.0640984100604
-1.1	6.0620774256781
1	6.06946144887694
3.1	6.0659809671797
5.2	6.07093332862373
7.3	6.07636232471787
9.4	6.0877076242471
11.5	6.10624804559839
13.6	6.13654279181729
15.7	6.18913273722004
17.8	6.29335469018898
19.9	6.61427141991873


==> resRateVsSinrNonOrtho-Static-7.tsv <==
-20	2.66086068298698
-17.9	3.2061428233155
-15.8	3.70732719990546
-13.7	4.17727124524216
-11.6	4.58097625099025
-9.5	4.91767565029614
-7.4	5.17037688690584
-5.3	5.33594807858833
-3.2	5.46926428315326
-1.1	5.54900876905819
1	5.60016523413783
3.1	5.63611476966853
5.2	5.65704094058044
7.3	5.66798286077471
9.4	5.69462966423527
11.5	5.6838427110605
13.6	5.70422221693539
15.7	5.68628809104831
17.8	5.70246187365785
19.9	5.69779549824626


==> resRateVsSinrNonOrtho-Static-8.tsv <==
-20	6.56862380095635
-17.9	6.57031509618203
-15.8	6.56636301602445
-13.7	6.5656280771528
-11.6	6.57268634223116
-9.5	6.56544790423431
-7.4	6.57081924119053
-5.3	6.57207126104763
-3.2	6.57070495959013
-1.1	6.56991203551081
1	6.57123906550316
3.1	6.56900279542465
5.2	6.56944146022028
7.3	6.56690528507694
9.4	6.56659242004057
11.5	6.56721147952871
13.6	6.57331628940223
15.7	6.5657096920918
17.8	6.56994819577716
19.9	6.56831766818801


==> resRateVsSinrNonOrtho-Static-9.tsv <==
-30	6.65821148275179
30	6.65821148275179


==> resRateVsSinrNonOrtho-Varying-1.tsv <==
-20	1.47764063592711
-17.9	1.7622954732937
-15.8	2.06801275677007
-13.7	2.34700945701692
-11.6	2.64574851996359
-9.5	2.93718295088851
-7.4	3.21373992329697
-5.3	3.47297796736759
-3.2	3.64396359620072
-1.1	3.79493371601687
1	3.93268352330255
3.1	4.08560014216547
5.2	4.28426278536298
7.3	4.57411025361731
9.4	4.82647114311518
11.5	5.07768035983844
13.6	5.36507392421996
15.7	5.65799140823104
17.8	6.01625052685727
19.9	6.62754431447401


==> resRateVsSinrNonOrtho-Varying-4.tsv <==
-20	1.46290128809826
-17.9	1.74733295722866
-15.8	2.05356734223611
-13.7	2.33609499000538
-11.6	2.63394404458916
-9.5	2.9307704728956
-7.4	3.21513084597533
-5.3	3.4873154043905
-3.2	3.67619718175745
-1.1	3.85771706416646
1	4.02961507010687
3.1	4.20296882890942
5.2	4.40628637175207
7.3	4.69988192488336
9.4	4.95022605991703
11.5	5.19220888494691
13.6	5.4700985419857
15.7	5.74944053489041
17.8	6.08343842732036
19.9	6.62753314230593


==> resRateVsSinrNonOrtho-Varying-5.tsv <==
-20	0.9827983882681
-17.9	1.21112273292867
-15.8	1.46455321567742
-13.7	1.72274583678635
-11.6	2.00206224181444
-9.5	2.29146542712224
-7.4	2.5889024384806
-5.3	2.8961054184872
-3.2	3.19877952571058
-1.1	3.50171807555129
1	3.80162955347183
3.1	4.1043556851788
5.2	4.38897333091928
7.3	4.69994293108511
9.4	4.98111952046125
11.5	5.24944030428292
13.6	5.53289858057569
15.7	5.82082634504543
17.8	6.13852714124015
19.9	6.61703168899255


==> resRateVsSinrNonOrtho-Varying-7.tsv <==
-20	0.363882688447734
-17.9	0.538883619211593
-15.8	0.792779918044838
-13.7	1.12966218052028
-11.6	1.52930217243238
-9.5	2.00502103869287
-7.4	2.50973072053574
-5.3	3.05562534152863
-3.2	3.5658010744828
-1.1	4.06218201851626
1	4.48080419637415
3.1	4.81666170610977
5.2	5.06757249183186
7.3	5.31692508571678
9.4	5.45014669811036
11.5	5.5473310634107
13.6	5.60717191111412
15.7	5.65299831254189
17.8	5.6786547421205
19.9	5.70160003851613


==> resRateVsSinrNonOrtho-Varying-8.tsv <==
-20	0.631731277164708
-17.9	0.927389585078303
-15.8	1.31285244315718
-13.7	1.70994631219092
-11.6	2.21182405539063
-9.5	2.72884397050351
-7.4	3.28037733652547
-5.3	3.79609701918408
-3.2	4.26732570363201
-1.1	4.66180255864158
1	4.99838655620542
3.1	5.24160321491431
5.2	5.42558825306275
7.3	5.5608752443808
9.4	5.64406392239818
11.5	5.70375359123958
13.6	5.74566126599487
15.7	5.75810421880586
17.8	5.77333389187132
19.9	5.78393207494655


==> resRateVsSinrNonOrtho-Varying-9.tsv <==
-30	6.65821148275179
30	6.65821148275179


==> resRateVsSinrOrthogonal-Static-1.tsv <==
-20	6.41566957450407
-17.9	6.41605298256641
-15.8	6.41592690603014
-13.7	6.42319909208196
-11.6	6.42214044196466
-9.5	6.42001468265352
-7.4	6.415521013985
-5.3	6.41906565621385
-3.2	6.41837474707014
-1.1	6.41566419327934
1	6.42020447079353
3.1	6.40374546716416
5.2	6.40137969283997
7.3	6.38238590084552
9.4	6.34884180119349
11.5	6.33432490473096
13.6	6.32581399869365
15.7	6.33959538286028
17.8	6.36535425946272
19.9	6.62866304929601


==> resRateVsSinrOrthogonal-Static-11.tsv <==
-30	6.65821148275179
30	6.65821148275179


==> resRateVsSinrOrthogonal-Static-4.tsv <==
-20	6.41486285961944
-17.9	6.41558296794092
-15.8	6.41564644431533
-13.7	6.42306109261262
-11.6	6.42153678252484
-9.5	6.42034757962707
-7.4	6.41581984231428
-5.3	6.41892162217178
-3.2	6.41838835844515
-1.1	6.41602643149424
1	6.42168447739213
3.1	6.40635329472363
5.2	6.40463662987836
7.3	6.39261634197122
9.4	6.36573627119757
11.5	6.35606230621933
13.6	6.3459357026613
15.7	6.35707917505778
17.8	6.3829784560445
19.9	6.62848117093279


==> resRateVsSinrOrthogonal-Static-5.tsv <==
-20	6.05574654951194
-17.9	6.05312317183813
-15.8	6.05300964070623
-13.7	6.06371057575929
-11.6	6.05912644447848
-9.5	6.05853039213542
-7.4	6.05927025736315
-5.3	6.05899148786779
-3.2	6.05855073616281
-1.1	6.05596790845483
1	6.06690909290795
3.1	6.06270010831201
5.2	6.07308058027858
7.3	6.07903978884399
9.4	6.07854779245984
11.5	6.0982877227103
13.6	6.12755493691597
15.7	6.16796107292263
17.8	6.27250017080887
19.9	6.62684551165089


==> resRateVsSinrOrthogonal-Static-7.tsv <==
-20	5.96152559873299
-17.9	5.95852437451757
-15.8	5.96728177616431
-13.7	5.96435612341706
-11.6	5.96479312535339
-9.5	5.97178421110817
-7.4	5.96488027996705
-5.3	5.9649896443687
-3.2	5.96049932555865
-1.1	5.96558654311804
1	5.96648032062538
3.1	5.96413274905512
5.2	5.97218585298542
7.3	5.97085662086288
9.4	5.96150152353946
11.5	5.9683098451577
13.6	5.96692539537031
15.7	5.95932690792651
17.8	5.9613227503419
19.9	5.97989563042459


==> resRateVsSinrOrthogonal-Static-8.tsv <==
-20	6.5686377877783
-17.9	6.56704620915374
-15.8	6.56344205486315
-13.7	6.56884190299966
-11.6	6.5689493875208
-9.5	6.570563204358
-7.4	6.56994434256986
-5.3	6.56830772512382
-3.2	6.56770032265583
-1.1	6.56690828732881
1	6.57386367229051
3.1	6.56618440756279
5.2	6.57104865940339
7.3	6.56932084618289
9.4	6.56584129267093
11.5	6.56864244169082
13.6	6.57443175222152
15.7	6.57229390182441
17.8	6.56399951061379
19.9	6.56823071296407


==> resRateVsSinrOrthogonal-Static-9.tsv <==
-30	6.65821148275179
30	6.65821148275179


==> resRateVsSinrOrthogonal-Varying-1.tsv <==
-20	1.50585466187337
-17.9	1.76225509855611
-15.8	2.06863020017208
-13.7	2.38133062079713
-11.6	2.67041228804292
-9.5	2.97925227112491
-7.4	3.30688671676839
-5.3	3.6081833543327
-3.2	3.92172219627263
-1.1	4.19169843710574
1	4.48075610909961
3.1	4.7534798462862
5.2	5.02495566826326
7.3	5.22863764667161
9.4	5.47078533610976
11.5	5.67406252978788
13.6	5.8254998948959
15.7	6.00161328561072
17.8	6.19056225094813
19.9	6.62471659819645


==> resRateVsSinrOrthogonal-Varying-11.tsv <==
-30	6.65821148275179
30	6.65821148275179


==> resRateVsSinrOrthogonal-Varying-4.tsv <==
-20	1.48691786679897
-17.9	1.74135378661448
-15.8	2.04834756856678
-13.7	2.36138620139353
-11.6	2.64871477603022
-9.5	2.95727513026617
-7.4	3.28689681937478
-5.3	3.58862560774441
-3.2	3.90326348603683
-1.1	4.17216304129748
1	4.46281889925525
3.1	4.73713279860921
5.2	5.0097262727848
7.3	5.21274782739102
9.4	5.4577746668788
11.5	5.66551247436251
13.6	5.83260448433759
15.7	6.02136843628671
17.8	6.22058227192748
19.9	6.62456152179459


==> resRateVsSinrOrthogonal-Varying-5.tsv <==
-20	1.0196986091514
-17.9	1.23745412426908
-15.8	1.50398185430248
-13.7	1.78538724135941
-11.6	2.05774672516186
-9.5	2.35683511120553
-7.4	2.67634820579412
-5.3	2.97678457423154
-3.2	3.29333603821031
-1.1	3.58322941621335
1	3.89935076573765
3.1	4.19616651786252
5.2	4.50626692790624
7.3	4.75943388396899
9.4	5.06024642228637
11.5	5.33367732324367
13.6	5.60009389997053
15.7	5.88815743670338
17.8	6.17132036595392
19.9	6.6234907731224


==> resRateVsSinrOrthogonal-Varying-7.tsv <==
-20	0.430493175680189
-17.9	0.610718879378958
-15.8	0.897540011625164
-13.7	1.26052849059195
-11.6	1.66982007630849
-9.5	2.14549843412955
-7.4	2.71401085228936
-5.3	3.25080557315593
-3.2	3.80282628759347
-1.1	4.25042417475336
1	4.70721476813759
3.1	5.05255895372541
5.2	5.36687392888653
7.3	5.54614042472986
9.4	5.71655814390197
11.5	5.80613817664495
13.6	5.87410110713876
15.7	5.92214175610235
17.8	5.94112927863265
19.9	5.96865614111885


==> resRateVsSinrOrthogonal-Varying-8.tsv <==
-20	0.667726272859007
-17.9	0.919137155512759
-15.8	1.29450204544745
-13.7	1.74219242895939
-11.6	2.19976960999278
-9.5	2.71753435736898
-7.4	3.28139432506399
-5.3	3.79324457599102
-3.2	4.27623730209423
-1.1	4.65294355778958
1	4.99874073768936
3.1	5.24538094747098
5.2	5.44044190288934
7.3	5.56351369932097
9.4	5.64731668292099
11.5	5.70589123999322
13.6	5.74103959749455
15.7	5.76775960377712
17.8	5.77498065528802
19.9	5.78893112536321


==> resRateVsSinrOrthogonal-Varying-9.tsv <==
-30	6.65821148275179
30	6.65821148275179


==> resRateVsSinrPerfectDecNonOrtho-Static-10.tsv <==
-20	6.65666638474959
-17.9	6.66083164501464
-15.8	6.65831505568045
-13.7	6.65770988848401
-11.6	6.65873379138973
-9.5	6.65872845660973
-7.4	6.65847339273392
-5.3	6.65870829627442
-3.2	6.65863442130774
-1.1	6.65963159949785
1	6.65968262588282
3.1	6.65579119929959
5.2	6.65558597063796
7.3	6.6558229460909
9.4	6.65700153079393
11.5	6.66130264647373
13.6	6.6555517173785
15.7	6.65720128817401
17.8	6.65642446062928
19.9	6.65152024731028


==> resRateVsSinrPerfectDecNonOrtho-Static-4.tsv <==
-20	4.1539350009355
-17.9	4.50308533123004
-15.8	4.99013832323507
-13.7	5.44734117294069
-11.6	5.82685003368282
-9.5	6.03786986754251
-7.4	6.22698799999786
-5.3	6.41146134420549
-3.2	6.49226640716924
-1.1	6.56311778567834
1	6.60584902861782
3.1	6.63022357652692
5.2	6.64447219197037
7.3	6.65130086448097
9.4	6.65318210800665
11.5	6.65407600284859
13.6	6.64040370652586
15.7	6.63601391494047
17.8	6.63539541679376
19.9	6.64750374615492


==> resRateVsSinrPerfectDecNonOrtho-Static-8.tsv <==
-20	6.5709037144086
-17.9	6.57501937818084
-15.8	6.56845736180533
-13.7	6.56950596032228
-11.6	6.57074556154116
-9.5	6.57146067480421
-7.4	6.56943806677162
-5.3	6.57192384857579
-3.2	6.57162291045543
-1.1	6.57098978486091
1	6.57057656659337
3.1	6.56448954326383
5.2	6.56800314045007
7.3	6.56474723695277
9.4	6.57219744140355
11.5	6.57536959262542
13.6	6.56842134410176
15.7	6.5689294865053
17.8	6.56708677233734
19.9	6.56025721512942


==> resRateVsSinrPerfectDecNonOrtho-Varying-10.tsv <==
-20	0.626216446462813
-17.9	0.903791601938846
-15.8	1.24041573147457
-13.7	1.70301068082044
-11.6	2.18969923566902
-9.5	2.78466944464321
-7.4	3.34101227138324
-5.3	3.90554633742902
-3.2	4.43663757336787
-1.1	4.93588842544625
1	5.40430816573123
3.1	5.75312741591461
5.2	6.04208573247384
7.3	6.24562203642684
9.4	6.38877509276651
11.5	6.49630030304308
13.6	6.55909699640105
15.7	6.6011835526441
17.8	6.62553593918025
19.9	6.64568533128034


==> resRateVsSinrPerfectDecNonOrtho-Varying-4.tsv <==
-20	2.34159667859349
-17.9	2.9185613255487
-15.8	3.43414717287547
-13.7	3.96878385636551
-11.6	4.41246987450304
-9.5	4.82481906476937
-7.4	5.17652992058574
-5.3	5.47046421280412
-3.2	5.71322500620798
-1.1	5.91140411365674
1	6.07151111749326
3.1	6.19626805992119
5.2	6.29909482241014
7.3	6.37387513470604
9.4	6.43763707004236
11.5	6.48877699001806
13.6	6.52645932964547
15.7	6.54898321809316
17.8	6.57129443632546
19.9	6.64119771974465


==> resRateVsSinrPerfectDecNonOrtho-Varying-8.tsv <==
-20	0.642837499453788
-17.9	0.923745918671244
-15.8	1.26020405939388
-13.7	1.71843207782226
-11.6	2.19665902088992
-9.5	2.76269715647037
-7.4	3.28944426936811
-5.3	3.79806870985027
-3.2	4.26328036704171
-1.1	4.65223908865509
1	5.00812107032212
3.1	5.25477390090422
5.2	5.44228479308634
7.3	5.57357928407466
9.4	5.64676909617464
11.5	5.70615918531522
13.6	5.74739323601831
15.7	5.75412390567463
17.8	5.76944073023286
19.9	5.79014123790094


==> resSrinrConvVsSinrNonOrtho-Static-1.tsv <==
-20	16.8655160523792
-17.9	17.5151270587445
-15.8	17.0887762823086
-13.7	17.035999138867
-11.6	16.5844442196766
-9.5	16.2376222248831
-7.4	15.897407618843
-5.3	15.432492479421
-3.2	15.2520315526386
-1.1	15.3124482653459
1	15.5277067743299
3.1	15.9851615759912
5.2	16.5713789420067
7.3	17.1235456056622
9.4	17.6888201545225
11.5	18.1729903058326
13.6	18.581383297347
15.7	18.86442813515
17.8	19.0816333770141
19.9	19.9104459536529


==> resSrinrConvVsSinrNonOrtho-Static-4.tsv <==
-20	12.1835491495521
-17.9	14.377285855964
-15.8	16.3439686761541
-13.7	17.9043123768792
-11.6	18.8730742387545
-9.5	18.7682800298078
-7.4	17.956075687691
-5.3	16.9249484257247
-3.2	16.3365138102338
-1.1	16.0755950981668
1	16.1418394105961
3.1	16.4268077397963
5.2	16.9305504714488
7.3	17.3817665168637
9.4	17.869134854172
11.5	18.2893235682516
13.6	18.6487865636879
15.7	18.9000130402791
17.8	19.0975874117435
19.9	19.910557444451


==> resSrinrConvVsSinrNonOrtho-Static-5.tsv <==
-20	18.1695317250617
-17.9	18.1930003319871
-15.8	18.163764888388
-13.7	18.1706362994403
-11.6	18.1632742499267
-9.5	18.1803016110374
-7.4	18.1913410565999
-5.3	18.1906205371347
-3.2	18.1893556449482
-1.1	18.1831795025457
1	18.2057444931984
3.1	18.1951086345722
5.2	18.2102422322857
7.3	18.2268314454929
9.4	18.2614958943693
11.5	18.3181355911552
13.6	18.4106609263894
15.7	18.5712134416959
17.8	18.8891566097559
19.9	19.8663839461685


==> resSrinrConvVsSinrNonOrtho-Static-7.tsv <==
-20	7.26246383686707
-17.9	9.15336423797443
-15.8	10.8142691690494
-13.7	12.3279009579258
-11.6	13.6047560691494
-9.5	14.6575614371283
-7.4	15.4420796140565
-5.3	15.9539272148837
-3.2	16.3649697858757
-1.1	16.6104147039431
1	16.7677118655716
3.1	16.87817990744
5.2	16.9424570913017
7.3	16.9760589579022
9.4	17.0578681096098
11.5	17.0247543763527
13.6	17.0873111826304
15.7	17.0322616204513
17.8	17.0819083291142
19.9	17.0675856436432


==> resSrinrConvVsSinrNonOrtho-Static-8.tsv <==
-20	19.7275309613104
-17.9	19.732676444741
-15.8	19.72065280018
-13.7	19.7184168139704
-11.6	19.7398904570585
-9.5	19.7178686520216
-7.4	19.7342102093682
-5.3	19.7380192153363
-3.2	19.7338625299874
-1.1	19.7314502057487
1	19.7354874400803
3.1	19.7286839943033
5.2	19.7300185611605
7.3	19.7223025977973
9.4	19.7213507390261
11.5	19.72323415989
13.6	19.7418069163172
15.7	19.7186651207698
17.8	19.7315602169498
19.9	19.7265995965965


==> resSrinrVsSinrNonOrtho-Static-1.tsv <==
1	-15.9146718320256
2	-10.5992893636646
3	-4.47965637451998
4	-1.07679923993443
5	1.40223381321319
6	3.20864645041384
7	3.88092804239079
8	5.34610913073956
9	5.77254139086493
10	6.27783961291095
11	7.0556876041138
12	7.81179071244251
13	7.74381732980754
14	8.35748501929593
15	8.67062826577373
16	9.00472943001273
17	9.03347954697325
18	9.509955498327
19	9.64345558954172
20	9.75453089081249
21	10.1445433568449
22	10.2367855351051
23	10.6395233416974
24	10.7292895785564
25	10.9992369731859
26	10.9601487578018
27	11.1390897901387
28	11.4229084550492
29	11.5270337515644
30	11.6171513296337
31	11.7640955182665
32	11.623830745852
33	11.7844045451915
34	11.6451692827207
35	12.1108172974407
36	12.0673428604174
37	12.1631125406651
38	11.7344624254936
39	12.4119987581506
40	12.3997073165536
41	12.6001322238566
42	12.7011147527021
43	12.6814996881011
44	12.4437372418531
45	12.5718422525557
46	12.8893388919864
47	13.0869266261469
48	13.0705830608158
49	12.9890027485638
50	13.2887651252651
51	12.8639409705663
52	13.0802464862117
53	13.3726000670244
54	12.9879400783435
55	13.5572444277467
56	13.1092740189478
57	13.4418096847793
58	13.0913218291121
59	13.3504430231003
60	13.6901467949543
61	13.7308671067062
62	13.6613685930055
63	13.5531439015124
64	13.532532759657
65	13.663689068683
66	13.6477755389501
67	13.9227673839958
68	13.8888923306204
69	14.2239775114725
70	13.8674163070314
71	14.0567796959672
72	13.800065987944
73	14.1859581057724
74	14.0236210365324
75	14.1864967349196
76	13.8316922989726
77	14.2511732590723
78	14.427098247223
79	14.0605606498729
80	14.3582496269362
81	14.2428762294087
82	14.3399932352426
83	14.2178233974601
84	14.3221100123585
85	14.4659437060726
86	14.270985793847
87	14.4143618262773
88	14.6869703034436
89	14.4407994016561
90	14.4017633282875
91	14.5411057558498
92	14.3913805273866
93	14.6686686011946
94	14.7656839113992
95	14.5074655520543
96	14.7128987475793
97	14.8524618936886
98	14.7284112186531
99	14.6067895331688
100	14.6746075179782
101	14.9201152165275
102	14.5030667950241
103	15.0912015205424
104	14.7430935931987
105	14.6889487401892
106	15.0130634496126
107	14.7672181836411
108	14.5229641317837
109	15.0521086949537
110	14.4885517892207
111	14.8683525712902
112	14.8471071990421
113	14.8720144141911
114	14.9329300785222
115	14.9521343331302
116	15.1354088461688
117	14.9593305563665
118	14.975957036927
119	14.868561289339
120	14.5916018687489
121	15.1162912155675
122	15.2371374094858
123	15.1403569584164
124	15.1362956220651
125	15.211717946149
126	15.1246410256553
127	14.945542867598
128	15.2634747669671
129	15.4767225689167
130	15.44502588636
131	15.3573221795069
132	15.2216872517996
133	15.3214057373946
134	15.3649569417757
135	15.4837468563962
136	15.1492329655515
137	15.2230800551667
138	15.3852047220854
139	15.5022009346305
140	15.4556447320514
141	15.5673860850627
142	15.5692996096298
143	15.4914591614621
144	15.4162104350641
145	15.4562287853756
146	15.3815003661925
147	15.5020239492265
148	15.2098791739313
149	15.3077122646641
150	15.4336381751983
151	15.4227897439945
152	15.4417239562186
153	15.8375921790807
154	15.4944779078879
155	15.6298563233126
156	15.491910928456
157	15.7300120302664
158	15.5139974942269
159	15.7117037699403
160	15.5999619718475
161	15.7646522804943
162	15.3172442616721
163	15.6707564837259
164	15.6219891851992
165	15.5624758214519
166	15.341242722943
167	15.4245018591783
168	15.402213102262
169	15.5092012718586
170	15.7609555807305
171	15.6123873394181
172	15.5077904001158
173	16.049068016117
174	15.7495615921209
175	15.7043855008897
176	16.106218385518
177	15.9151689381395
178	15.4511864926892
179	15.6936128763026
180	15.6838408953331
181	15.9905792523519
182	15.7608545456901
183	15.999958532027
184	15.9419937601716
185	15.6601719415686
186	15.8686401413566
187	15.9500911067107
188	15.7314168099674
189	15.7036308078788
190	15.9690065546586
191	15.5435800231436
192	16.0271324737233
193	15.704100955245
194	15.7054300436843
195	15.9493087909051
196	15.9630469510763
197	16.0119208787367
198	16.065010402219
199	15.8049207557376
200	15.9797033648567
201	15.7882264511921
202	15.8647395483473
203	16.011771369251
204	16.1382748410698
205	15.6005165947225
206	16.2264813865772
207	15.6057013893952
208	15.900283081116
209	15.9758980101755
210	15.5259219669979
211	16.2139642979498
212	16.3392834667323
213	16.2100025380451
214	15.9081499738801
215	16.1498614334435
216	15.9721512966323
217	15.7948342289301
218	15.7562002151297
219	15.9027711809951
220	16.2925264369968
221	16.0860730575155
222	16.0366747785414
223	16.3555973678304
224	16.0674890787857
225	16.0803834339463
226	16.1623437708754
227	16.0076902623592
228	16.0955784301814
229	15.4813201009003
230	15.8346092614597
231	16.2793162765945
232	15.6494179098821
233	16.1305084786668
234	15.6973384293939
235	16.2671865917546
236	16.0762878514676
237	15.8428673229321
238	15.7241208919971
239	16.319702071933
240	16.0375763464489
241	16.259095660131
242	16.0810866759061
243	16.0143818991033
244	16.2780416488638
245	16.0407508175191
246	15.945502314635
247	16.1043674536704
248	15.7144760629485
249	15.8110666253949
250	15.8205526646462
251	16.439554587309
252	16.2417405159839
253	16.1446265759563
254	16.4671304103064
255	16.3170563671849
256	16.3265753655912
257	16.2589460331604
258	16.1512111352154
259	16.3297009710127
260	15.7627265251861
261	16.2946581026893
262	16.0836385317672
263	16.1957382036774
264	16.2108414903776
265	16.3225201867696
266	16.230685762649
267	16.2695255139627
268	16.1115488790334
269	16.2647713297171
270	16.2552182899999
271	16.1475377199669
272	16.5990688721435
273	16.2895971167319
274	16.3503134416465
275	16.4220658524126
276	16.4117824868159
277	16.4115411119986
278	16.4621527890572
279	16.1404197051987
280	16.3871818172076
281	16.2674576801722
282	16.4809099644758
283	16.5768048091889
284	16.3983639991518
285	16.5085122022319
286	16.5374631185224
287	16.5445913669058
288	16.2508885178002
289	16.3166537949531
290	16.2576583254081
291	16.2090458669045
292	16.2997868386477
293	16.2335827567914
294	16.3154155856756
295	16.3660799991983
296	16.1821823196484
297	15.8943691995374
298	16.2165708146172
299	16.1973544603459
300	16.3788756641568
301	16.427544700866
302	16.4991192288436
303	16.1981046744321
304	16.4023829317685
305	16.6158948331497
306	16.2531320085213
307	16.1623567240505
308	16.6169747342281
309	16.612576075246
310	16.0740881209157
311	16.1175036327307
312	16.3272560976221
313	16.7064580868381
314	16.5405479794039
315	16.3515491857583
316	16.2809218834269
317	16.1974520098579
318	16.28786570557
319	16.4139727976297
320	16.2611739284029
321	16.2936437813237
322	16.6100619281471
323	16.6872270852551
324	16.5552334280505
325	16.6234783796634
326	16.3737053793899
327	16.3647928083162
328	16.5993319107918
329	16.34065308867
330	16.5087723248572
331	16.3256928118737
332	16.5843616108343
333	16.3697430230075
334	16.3954627370756
335	16.5003644758658
336	16.492986486737
337	16.455982375673
338	16.3574077826391
339	16.4726878592425
340	16.6234363689746
341	16.4416442024808
342	16.4593547936946
343	16.7179331863837
344	16.3833280580598
345	16.7278125780924
346	16.6035921208337
347	16.5258737151532
348	16.7580208015383
349	16.5631540899751
350	16.5007786984846
351	16.8830158500995
352	16.7135929544334
353	16.6459457032919
354	16.7155392851141
355	16.3960149356547
356	16.8636537636687
357	16.4993159921605
358	16.6378397991427
359	16.2992105640631
360	16.4496697717138
361	16.4184289207142
362	16.3820753284265
363	16.832561800072
364	16.6147115708194
365	16.6161384630403
366	16.7028298526545
367	16.6674848938805
368	16.5589065281274
369	16.5777221448829
370	16.7621453007765
371	16.6733030986624
372	16.7102007567206
373	16.5353504633313
374	16.6828789809263
375	16.3331946000789
376	16.5990162414263
377	16.6748644233257
378	16.6999747354957
379	16.6290497470719
380	16.4838770107281
381	16.7815838130464
382	16.8022567154614
383	16.9008394549568
384	16.5200480346728
385	16.2873405602799
386	16.5369374722106
387	16.8564213853013
388	16.5741182504249
389	16.6470133313445
390	16.9416459262057
391	16.8894581881218
392	16.5652526013298
393	16.554639759277
394	16.6695944110181
395	16.3521979622031
396	16.9450774935235
397	16.7168956865508
398	16.5242138805496
399	16.4936800049033
400	16.7572933342975
401	16.7497832158964
402	16.7983296953778
403	16.5732121982751
404	16.7525073468633
405	16.6222163827038
406	16.6818765604537
407	16.7751475943402
408	16.6300480778501
409	16.7835706430422
410	16.7701445158256
411	16.7322562928933
412	16.6471879193972
413	16.7770829226564
414	16.7087488866519
415	16.5109197512327
416	16.5732460612765
417	16.8116937922413
418	16.6818344872836
419	16.6436841331434
420	16.6974885381689
421	16.5718833026992
422	16.832378034436
423	16.9446156336061
424	16.7142692297694
425	16.8820162809033
426	16.7322896935364
427	16.7310907879031
428	16.8296923518094
429	16.9582434290263
430	16.9018169670358
431	16.7928750624318
432	16.6720314510697
433	16.8632231996832
434	16.6825322107186
435	16.9800668421285
436	16.8769838321497
437	16.837945307806
438	17.0250618797445
439	16.7696206163503
440	16.0652857327449
441	16.7201810595649
442	16.7159964494944
443	16.6360340905117
444	16.6139757945244
445	16.9141060449657
446	16.7937181835513
447	16.6845651808098
448	16.9393648609333
449	16.8997422432685
450	16.7672488485059
451	16.723426442953
452	16.5579153409255
453	16.7532452177942
454	16.731297531328
455	16.8143409992912
456	16.8634317669527
457	16.6968661901524
458	16.8651540679815
459	16.7324993709181
460	16.6202624462773
461	16.8495945834766
462	16.9252831449964
463	16.7383270409088
464	16.7825083312823
465	16.9482099838085
466	16.7023767858938
467	16.8152337936445
468	16.7768696381838
469	16.8090777348543
470	16.6969805755512
471	16.6336296979893
472	16.7268048918578
473	16.7588021249791
474	16.6863981041131
475	16.6294199793803
476	16.7738732082018
477	16.7852108596529
478	16.8870528509627
479	16.8695117927178
480	16.8535075101169
481	16.9571281912421
482	16.8200306280131
483	16.5720633948197
484	16.9204965871953
485	16.5083452226705
486	16.8237613930334
487	17.0253788022586
488	16.9428812323358
489	17.1124021669088
490	16.9573747067493
491	16.8528637483275
492	16.9954364363019
493	16.978254202949
494	16.98900451945
495	17.0733569624678
496	16.8997607099301
497	16.9445052606166
498	17.1060334087716
499	16.8706315392793
500	17.0128504585743
501	16.7610950756898
502	16.7072787470102
503	16.8811598210192
504	16.9507366677055
505	16.8134259256387
506	16.8815372968068
507	17.0947095409241
508	16.9920009298799
509	17.0681958584233
510	16.9359706947607
511	16.6953829719069
512	17.101791252582
513	16.2512784237702
514	16.806495929849
515	16.9099657832189
516	16.2387061053473
517	16.9776638315452
518	17.0775408503402
519	16.7507393678813
520	16.6500954848009
521	17.0735010703654
522	16.7778336300264
523	17.0884674980402
524	16.9935391996777
525	16.8381082684424
526	16.4886395278036
527	17.0638919790652
528	17.1707391341509
529	16.7577711950022
530	16.9165989434692
531	17.0085067028451
532	16.9078583924789
533	16.5272575855652
534	16.9018803101016
535	16.8276204543732
536	16.5548395139404
537	17.2107457231694
538	16.9032981521361
539	16.6685682347413
540	16.9747414692668
541	16.9932090439697
542	17.0822452235102
543	16.9074239746873
544	16.6301099946324
545	17.1857175617979
546	17.0619621502844
547	16.6287560598076
548	16.8940249984361
549	16.8800874776921
550	16.878384841925
551	16.923048004567
552	16.5153354368474
553	16.6862111444643
554	16.9404532596482
555	17.1224315243709
556	16.9634689573146
557	16.9708443448346
558	16.9888051247425
559	16.7905014152931
560	17.0396009869751
561	16.9209449774893
562	17.2231084903651
563	16.9644151653082
564	16.7126493424162
565	16.9778777741079
566	17.0123514762792
567	16.9949672748432
568	17.0893559658593
569	16.8242210513999
570	17.0555516140236
571	16.8715242493395
572	16.764813200977
573	16.9071275833741
574	16.9091864586624
575	16.9199085999007
576	16.9768398266348
577	16.9597208639557
578	16.9333179580369
579	17.2112161628474
580	16.8848874819249
581	16.9880615762392
582	16.9211732362503
583	17.2175894963856
584	17.0617027794539
585	16.7256295065793
586	16.865177625186
587	17.0219800453528
588	16.9832070963677
589	16.9803788040956
590	16.8977781443136
591	17.09048031808
592	17.0160375855572
593	16.6747101745291
594	17.1826964412921
595	16.778410686711
596	17.0597609388504
597	17.1217418138657
598	16.72794870548
599	17.0837475490546
600	16.9622117636839
601	17.0185811193052
602	16.9343267940064
603	16.7673583215922
604	17.1246991642464
605	16.9296729625272
606	17.010015625161
607	17.161727748994
608	17.0751961502152
609	17.0362105120018
610	17.0178813495056
611	16.8870326627608
612	17.12602145438
613	16.9778277711494
614	16.9800821680431
615	16.9709436875722
616	16.7611234686415
617	17.0254317498133
618	16.7868649343419
619	17.090043311394
620	17.3502991345602
621	16.9874418486492
622	16.8416969168259
623	16.8747138400652
624	16.9497808238697
625	17.0845256107771
626	17.0468358755149
627	17.1702250877645
628	17.0150711022929
629	16.8808816716825
630	16.8392569947041
631	17.0403089095986
632	16.7865200707185
633	16.8411826472047
634	17.1043439375243
635	17.2877064833261
636	17.2561454828807
637	17.0378838406193
638	17.3229008865109
639	17.205093825742
640	16.7875006268321
641	16.9413158005092
642	17.312278420188
643	17.0012636380959
644	17.1457266905911
645	17.1201553648569
646	17.210338699684
647	16.9512010130115
648	16.9342612535244
649	17.0500347468807
650	17.0782440528722
651	17.0964881221521
652	17.2435413794507
653	17.2021293693343
654	17.2608483676785
655	17.1175257066791
656	17.0265627510178
657	17.0196878646284
658	17.1561118217896
659	17.0267067881685
660	17.285333334848
661	17.1439319931073
662	17.1290024435065
663	17.2348403441079
664	17.2055466617243
665	17.184103658615
666	17.1693103285974
667	17.0926136363531
668	17.4868873702177
669	17.208205006417
670	17.075165189938
671	17.3576447366073
672	17.4617258085702
673	17.1093936723424
674	16.9703086133465
675	16.6985623872515
676	16.4915771887324
677	16.8715249046305
678	17.1858999036197
679	17.1492696130823
680	17.3982813229431
681	16.9715502637513
682	17.23324344955
683	17.2391171057354
684	17.1601076754756
685	16.9294395358072
686	17.3401946033283
687	16.9097801023206
688	17.2316773629869
689	17.1997484692318
690	17.1139678740406
691	17.0739027858452
692	16.8497868059984
693	17.2212220578453
694	17.1909540037465
695	16.7940144926622
696	17.3683367860363
697	17.0379621896871
698	16.9515188296952
699	17.0014043850784
700	17.0048057525909
701	16.9964082614277
702	17.2420637689934
703	17.178826093362
704	17.0697963837598
705	17.0211479835184
706	17.130687111298
707	17.2559738506894
708	17.2443840380315
709	16.830296896123
710	17.3033937977263
711	16.8349606966383
712	16.9486718946651
713	17.135504375196
714	17.2464204201135
715	17.199098389555
716	17.1786470234309
717	17.2640008289453
718	17.3962090843263
719	17.1277904667657
720	17.1079235344131
721	16.9967256894897
722	17.047198910832
723	17.0926951073113
724	17.1456528889566
725	17.1610648278128
726	17.2306637037068
727	17.1823789716048
728	16.9909933444579
729	17.2804572277988
730	17.3223069611135
731	17.3957417080143
732	16.8270452777124
733	17.1911382245301
734	17.2511129359943
735	17.2472080641731
736	17.2041878781554
737	17.033267283358
738	17.2427396945389
739	17.2774619788334
740	17.3735755935018
741	17.3552891237036
742	17.3477959277353
743	17.0199220422661
744	17.3195511797053
745	17.3714822984318
746	17.1906745451321
747	17.3291348020046
748	17.2472990720535
749	16.9446982523583
750	17.2059450070476
751	17.088479578647
752	17.063566570188
753	16.9611042916822
754	17.2525788400086
755	17.2358156056543
756	17.2443778789361
757	17.0834611279358
758	16.9974463086614
759	16.9965776121622
760	17.2732770497421
761	17.2621086574212
762	17.2231825989544
763	17.32748218074
764	16.9584110999027
765	17.1293325951689
766	17.0805801559022
767	17.3671143847205
768	16.8740806410201
769	17.2748166029484
770	17.0404335103557
771	16.9592133693412
772	17.1532088383761
773	17.217020838096
774	17.0719702931613
775	17.0043799746175
776	17.216786318091
777	17.0793636394007
778	17.2645896602118
779	17.2428866854576
780	16.7050356802281
781	17.4186467424769
782	17.2163566339412
783	17.1645805898151
784	16.9410137315122
785	17.1190771450239
786	17.0955311362836
787	17.4767637862598
788	17.4508150810114
789	17.3032825256562
790	16.9157079345102
791	17.2542345820506
792	17.4395236570796
793	17.1579894812101
794	17.2305596058321
795	17.0103151380274
796	17.1631050594747
797	17.2933949499974
798	17.21258943165
799	17.1140853627128
800	17.2938186996405


==> resSrinrVsSinrNonOrtho-Static-4.tsv <==
1	-15.9146718320256
2	-10.9785582454855
3	-7.15834990709511
4	-4.52185396631246
5	-1.84671473469997
6	0.58678732770903
7	1.5650887912016
8	3.28247090752405
9	3.99492712299395
10	4.68897395098629
11	5.55456281490413
12	6.51895832713499
13	6.6270920907755
14	7.01539829890061
15	7.57546880592438
16	7.95165572502358
17	8.09082840474131
18	8.37295129332159
19	8.74546531772054
20	8.84820601886579
21	9.36038452600885
22	9.36071203192772
23	9.75794360226437
24	9.70034845772288
25	10.058355915884
26	10.1604796660207
27	10.2054666764893
28	10.4974707885062
29	10.6907396267275
30	10.6163411463041
31	11.0625742333088
32	10.79848808963
33	10.9155204480628
34	11.0614052509372
35	11.3868750652154
36	11.3460614217046
37	11.3858318769464
38	11.1199176037692
39	11.6714106815684
40	11.5795599967358
41	11.8215871861702
42	11.9236208976345
43	11.9298225300917
44	11.7159169451495
45	11.8368153024629
46	12.0815624855403
47	12.2241505674867
48	12.1649982848359
49	12.2261595148938
50	12.3745984162924
51	12.1984769273844
52	12.4114069397392
53	12.5680038553091
54	12.4084754518067
55	12.6405603817558
56	12.4008075884906
57	12.7238373911255
58	12.5207672367043
59	12.5965098981569
60	12.9177454789615
61	13.044513259178
62	12.6715640773998
63	12.6796777124977
64	12.7644098317578
65	12.9021886039916
66	12.9254842309975
67	13.1763628626543
68	13.0008840248729
69	13.329329570547
70	13.0746964042659
71	12.9582207513218
72	13.1153848591592
73	13.4090181835236
74	13.2093453254762
75	13.3812065278033
76	13.2067955305306
77	13.1635759844541
78	13.685699986062
79	13.2981676815276
80	13.6537691090353
81	13.398813065389
82	13.3643105289616
83	13.119099751019
84	13.4126980557157
85	13.7194061160338
86	13.6034135314901
87	13.5956610821055
88	13.8457090883219
89	13.5278326461641
90	13.4839729140116
91	13.7160486922854
92	13.6021245202304
93	13.9398582580251
94	13.9689218120591
95	13.6019302672688
96	13.9058853621695
97	14.0556773859417
98	13.9877337578376
99	13.8317601144663
100	13.9336763807219
101	14.102114712339
102	13.6159151292368
103	13.9711463581783
104	14.0210454405236
105	13.9391796538531
106	13.9950849949262
107	13.864950035368
108	13.8165446250879
109	14.2130885884802
110	13.8520133570173
111	13.9300468664788
112	13.9301140959741
113	14.3173273769256
114	14.2298901956309
115	14.2478139035456
116	14.2384939748679
117	14.1168776240462
118	14.1886045053822
119	14.1896223308552
120	13.7224309339299
121	14.1459019835788
122	14.3530187288521
123	14.1971185657837
124	14.2355790425391
125	14.33637511888
126	14.2961995601909
127	14.4396500998566
128	14.3971949284526
129	14.4625424914116
130	14.3893736893968
131	14.567466410132
132	14.4917429436133
133	14.3868929837699
134	14.5602766595076
135	14.4989543572294
136	14.2308129298328
137	14.4676425296236
138	14.6586465777311
139	14.6484969283518
140	14.4932767094266
141	14.7919854278057
142	14.6470019552305
143	14.6165679985166
144	14.6130652972876
145	14.604345353377
146	14.6618930587309
147	14.4666588709744
148	14.216764483164
149	14.6488701170074
150	14.5036092134135
151	14.6701270006122
152	14.5851874582019
153	14.9799338530189
154	14.5532848035055
155	14.5803683230163
156	14.7080620072568
157	15.0012348859152
158	14.670385356977
159	14.7425934215221
160	14.7462010733702
161	14.8537298737589
162	14.5345040100875
163	14.8783144806251
164	14.817053010775
165	14.55181821085
166	14.680169164863
167	14.5239567213085
168	14.6599013097176
169	14.7691646429208
170	14.7610697714652
171	14.9277667199618
172	14.988538079543
173	15.0607054960437
174	14.8786928949839
175	14.7453767099106
176	15.1894396847948
177	15.0504418392107
178	14.8171738812821
179	14.7315794582104
180	14.9335321650709
181	15.1471186354078
182	15.0341890793662
183	15.2300290588248
184	15.1558689695119
185	14.842608404639
186	15.0525824490656
187	15.2073134883402
188	15.0489014649599
189	15.2587994593026
190	15.0318219560604
191	14.8572356767514
192	15.2797756476556
193	14.8763703132029
194	14.8985630712188
195	15.1812035891733
196	15.115754208454
197	15.2385380319306
198	15.3371476682142
199	15.1183886074276
200	15.1969771056208
201	15.0628261112074
202	15.0718232555159
203	15.2131241445761
204	15.2988444606047
205	14.8595523789237
206	15.3491552679582
207	14.9192957004373
208	15.0905306905478
209	15.2142459517457
210	14.7949279387197
211	15.3507406255977
212	15.5349317544428
213	15.2924393770471
214	15.1545430023199
215	15.3020690452443
216	15.1146334337169
217	14.9926244118353
218	15.1345038802387
219	14.9632208513531
220	15.539334149594
221	15.2393634873534
222	15.0452320178824
223	15.4723448273361
224	14.9524496985468
225	15.1893954280621
226	15.2654622614521
227	15.3100446730893
228	15.3280805407956
229	15.0943320770223
230	15.1567941429625
231	15.3408383810737
232	15.0051277820205
233	15.3380204552848
234	15.1296724653039
235	15.3838427644641
236	15.1224598225747
237	15.1357733815925
238	15.0203962883155
239	15.4099231342615
240	15.1752791936563
241	15.4170970034623
242	15.3322951506154
243	15.0349480568945
244	15.3905091428855
245	15.2870537648523
246	15.3434561113587
247	15.3715748316408
248	14.9485964532791
249	15.0027567966477
250	14.8701401377198
251	15.4267223189001
252	15.3649856666818
253	15.2277082164879
254	15.2688318891304
255	15.4811592791825
256	15.5673381032719
257	15.4048906612213
258	15.2491491366815
259	15.3534214356033
260	14.9253797095388
261	15.4320944833753
262	15.3562819731805
263	15.2456576581543
264	15.2929696599073
265	15.417548286988
266	15.6983910713284
267	15.3402083033643
268	15.5209956146646
269	15.4189877207377
270	15.2929948834391
271	15.3897055340305
272	15.610859959574
273	15.4241910151029
274	15.4651427295743
275	15.5147921648806
276	15.6504036307352
277	15.7176104990115
278	15.5039552126734
279	15.3725782185091
280	15.5640149264828
281	15.4700173907192
282	15.7786633596824
283	15.6457157406945
284	15.6010774400821
285	15.6728100258764
286	15.5137481797431
287	15.7431221219743
288	15.3828117970537
289	15.5161756153925
290	15.4615593182533
291	15.4515137866694
292	15.4743185982643
293	15.4979873204726
294	15.5033044836183
295	15.2772032975705
296	15.3389954380301
297	15.4627647526908
298	15.4800263214728
299	15.4551662375673
300	15.7091728335223
301	15.5487712024292
302	15.421300790654
303	15.5925902399214
304	15.5413273847667
305	15.660172097361
306	15.4092449748367
307	15.4009416957683
308	15.7546030963285
309	15.6786888061275
310	15.4434675026124
311	15.3570328868374
312	15.404054958528
313	15.8223584869704
314	15.7605391429505
315	15.5571557583122
316	15.5988184694877
317	15.1873378950204
318	15.4758507273095
319	15.7390843629672
320	15.564846023852
321	15.5408991627603
322	15.7950739671005
323	15.7505030028367
324	15.6029216573561
325	15.7116009801414
326	15.4894253554433
327	15.6022863060354
328	15.7316067413874
329	15.7357549186002
330	15.7328946720072
331	15.5708422439296
332	15.7850648889184
333	15.6670851193679
334	15.6045080598096
335	15.7671052100703
336	15.5664922117939
337	15.6713728424611
338	15.4621104821981
339	15.6476077471179
340	15.8598207913715
341	15.500306365998
342	15.5457763851806
343	15.8147604311338
344	15.7131361833138
345	15.8241569174565
346	15.5222132665368
347	15.7187547390211
348	16.0382432256935
349	15.7963151802948
350	15.7131679253217
351	15.8305769864907
352	15.6558287396134
353	15.7913302175967
354	15.8089155313261
355	15.8372074887028
356	15.8008785442402
357	15.7321266240259
358	15.9480121174543
359	15.5707158251658
360	15.5409988957932
361	15.6842696354197
362	15.4162527594713
363	15.9512921129069
364	15.8939106328862
365	15.9701920108824
366	15.8298836467255
367	15.8005442057894
368	15.6565672920764
369	15.752969642568
370	16.1690385345551
371	15.8542101242212
372	16.0909689897247
373	15.7341367682799
374	15.7180999701139
375	15.853770657808
376	15.7696834256916
377	15.3939473930828
378	15.781512525193
379	16.0146989722397
380	15.9038082480442
381	16.0576972526859
382	16.0053759844027
383	16.1811179089705
384	15.684544613635
385	15.488158435685
386	15.8662924375668
387	15.8952087930442
388	15.6169299281305
389	15.9671802803463
390	16.1196587446604
391	16.0040760633806
392	15.7228838609106
393	15.7375889638716
394	16.1043503768579
395	15.7048526426686
396	16.0394775825423
397	15.8540376997884
398	15.9126392710255
399	15.5073365870293
400	15.8077899580527
401	16.0913474402181
402	15.9728336500575
403	15.7602226141766
404	15.651250721588
405	16.0587113342745
406	15.7964895578852
407	16.0667963182102
408	15.9331966105591
409	16.0191591929725
410	15.9884126831683
411	16.1623048363526
412	15.9339378824344
413	15.9609147921068
414	15.7528465349126
415	15.5273054546056
416	15.8434078672609
417	15.7925213742768
418	15.9605072052905
419	15.8931716124344
420	15.8846128476809
421	15.7543511407914
422	16.0780379772354
423	16.0599896782259
424	15.6579185727509
425	16.0170493957035
426	16.0359544177267
427	15.8744967972422
428	16.0190951081039
429	16.1164284102874
430	16.1015092897186
431	16.0034435465076
432	15.9110356764657
433	15.7864384360682
434	15.9889892021249
435	16.07132188732
436	16.0268990157984
437	16.1528524654182
438	16.1743852664339
439	16.0654422460536
440	15.7727786708841
441	15.8337551333105
442	15.8301893189611
443	15.8254384009134
444	15.9289544375802
445	16.2540343959503
446	15.9547143605374
447	15.8950643500379
448	16.1823918199845
449	15.9258046341983
450	15.653176232149
451	16.0033399655856
452	16.0170662890286
453	15.9535847214411
454	16.0209862359816
455	16.1000525404537
456	16.1265913557352
457	15.9853940045331
458	15.9682623929613
459	16.3662646705497
460	15.9053421048584
461	16.2924110969396
462	16.0085494338512
463	16.0299489315553
464	15.9659499935513
465	16.2057081562635
466	16.059549448033
467	16.191349054728
468	16.0775558672261
469	16.0177796525517
470	15.9239249067685
471	15.805456614864
472	16.0146254143737
473	15.8320593972311
474	15.8515902004873
475	15.8837985439683
476	15.8081958918733
477	15.8820287038702
478	15.9760849415903
479	16.146294623253
480	16.0667652256282
481	16.2407187904985
482	16.0514322747527
483	15.9904850822715
484	16.1665961108529
485	15.6145312442935
486	16.0001894194025
487	16.2424605777455
488	16.2001505515434
489	16.3121772171178
490	16.1479086259405
491	15.9109529749546
492	16.1393724542402
493	16.0235900387308
494	16.3635019560974
495	16.2550449514609
496	15.9457060534183
497	16.2606292342276
498	16.3544474163892
499	16.2720614618022
500	16.1218859138356
501	16.2117117246066
502	16.0640216508431
503	16.253087825656
504	16.2976147850962
505	16.3500001592778
506	16.2943001020791
507	16.3371736267016
508	16.197384563075
509	16.2922782214178
510	16.1157828623517
511	16.2192403087423
512	16.089984535473
513	15.9289000461326
514	16.1240261176927
515	16.0809141293722
516	15.6632902720336
517	16.2451033864862
518	16.4615290697269
519	16.0024992079032
520	15.6255326179351
521	16.1055754176695
522	16.1773382743784
523	16.2414395106951
524	15.9577476926212
525	16.1353851368033
526	15.8269255516412
527	16.4567879481483
528	16.2392875339251
529	16.0823409028262
530	16.0617404690605
531	16.2597864840052
532	16.3501874374854
533	15.9626660543605
534	16.2010699918756
535	16.0850299173031
536	16.0446607713713
537	16.0172065413931
538	16.2189217099616
539	16.0614105294361
540	16.1784248234166
541	15.9959864413752
542	16.0865138090592
543	16.2093385530233
544	16.0679788052571
545	16.2893655063849
546	16.1815077433732
547	16.1418653433719
548	16.1060992647199
549	16.0725877256378
550	15.8171084694675
551	16.3013570029762
552	15.8668366659308
553	15.8637393076147
554	16.1115289510127
555	16.1923655705378
556	16.0898825729965
557	16.1584233163285
558	16.15507722928
559	16.0354346628996
560	16.2557650512905
561	16.2662695700224
562	16.4070261860211
563	16.2237862275536
564	16.1176145266029
565	15.9681993527897
566	16.0586936377019
567	16.1478066757037
568	15.9833245206863
569	16.040410645461
570	16.3394916818326
571	16.4024318062419
572	16.0516252797209
573	15.9145596786331
574	15.9271109155667
575	16.2277770348602
576	16.0862844262379
577	16.0654694899509
578	16.4623120155565
579	16.3688880732871
580	16.0335556063907
581	16.2449670769061
582	16.2775768041922
583	16.2876446537126
584	16.1929896807513
585	16.2797154977237
586	15.995314178501
587	16.2479637909655
588	16.3327909994631
589	16.2442583420311
590	16.1067204766567
591	16.2141656943226
592	16.1560158576635
593	15.9857704969833
594	16.1118916619843
595	16.1817498674834
596	16.487482049294
597	16.4403592535173
598	16.1701731753663
599	16.3417377519568
600	16.3278476174532
601	16.3647821432242
602	16.182139559684
603	16.1203599134008
604	16.2459468721332
605	16.3490319475601
606	16.1880239663813
607	16.4423358751432
608	16.5701019422725
609	16.4164784044609
610	16.4265415823776
611	16.3771862070826
612	16.1465938225044
613	16.4755434597642
614	16.324644367014
615	16.1050321365773
616	16.0482969238082
617	16.2109540204114
618	16.2104654585952
619	16.3597921618421
620	16.4299833637214
621	16.314849558182
622	16.1154888731909
623	16.3405397790231
624	16.1951157279548
625	16.362050463227
626	16.494444019104
627	16.428509237402
628	16.206388902845
629	16.3296140898635
630	16.2159502659229
631	16.4008029211686
632	16.4551827650556
633	16.0622778822169
634	16.0302777826336
635	16.2590437631482
636	16.5054732254412
637	16.3031112167802
638	16.5217042976994
639	16.5593260960184
640	16.2008742020354
641	16.13650762453
642	16.4247559001036
643	16.3576831365117
644	16.3369975178995
645	16.3574176247276
646	16.4550488240514
647	16.1987708396555
648	16.2345460631315
649	16.2606578228372
650	16.2119726510301
651	16.3360032782928
652	16.228342629394
653	16.5817378403328
654	16.6435713596964
655	16.3870495884174
656	16.4648323023208
657	16.5456357240701
658	16.3113302089681
659	16.1628665457042
660	16.4576142112201
661	16.3546959156194
662	16.4236906071087
663	16.4270945213177
664	16.4709715704786
665	16.459325976795
666	16.3082177375651
667	16.3226976178435
668	16.6375021054755
669	16.2283323987896
670	16.2177055488325
671	16.2312970034956
672	16.4674546284449
673	16.4292405023479
674	15.9967262488122
675	16.0747034652774
676	15.8787230597432
677	16.0132762436828
678	16.6324590358279
679	16.5835094061895
680	16.5910220566773
681	16.2218302704539
682	16.2613118608859
683	16.5241111906344
684	16.2971379671658
685	16.333780735976
686	16.3609942368354
687	16.2377719665148
688	16.5401542785639
689	16.3154427858759
690	16.3596711132076
691	16.5883627998771
692	16.2953675835841
693	16.4284281685082
694	16.5536149628628
695	15.979457218329
696	16.5964747042968
697	16.1470413782038
698	16.2884556476088
699	16.267966944286
700	16.3601199488612
701	16.223262388577
702	16.2964908205473
703	16.5513467065616
704	16.5430597804953
705	16.4231306848817
706	16.5211737025173
707	16.4897723326156
708	16.4866250760019
709	16.2192364955562
710	16.4599684091655
711	16.1518920838154
712	16.3415259133925
713	16.108965385544
714	16.3603698236573
715	16.5230212988467
716	16.2739945371273
717	16.4080527484798
718	16.7184597840421
719	16.267643326476
720	16.2834940404734
721	16.2570383287501
722	16.6435640079856
723	16.4940988678366
724	16.5126353571308
725	16.1168845823
726	16.4976884803339
727	16.3868093031218
728	16.3433359118261
729	16.2248335130937
730	16.5985497553029
731	16.5037442531955
732	16.2090416799427
733	16.3578576013358
734	16.6660956060858
735	16.5765738131967
736	16.5314434599439
737	16.2522417536162
738	16.5398346693553
739	16.6254576387628
740	16.4842669826726
741	16.5152935663051
742	16.2916252428653
743	16.2666437812262
744	16.60934696383
745	16.6052121381905
746	16.5319624017792
747	16.6918953536262
748	16.3941724189012
749	16.3029610951431
750	16.3483862025281
751	16.1319392528883
752	16.6591744112155
753	16.0918038874127
754	16.3281377171828
755	16.5094142187993
756	16.4607554565248
757	16.503199884073
758	16.4487292557899
759	16.3704478048431
760	16.570437033322
761	16.7603430876129
762	16.4087980174037
763	16.4600298806465
764	16.2246413045015
765	16.3815886706
766	16.339220689306
767	16.5813303000312
768	16.2422556934725
769	16.6755786638495
770	16.3918524099065
771	16.3342138823651
772	16.2337429508268
773	16.6178727860121
774	16.3556001173782
775	16.2733903982003
776	16.5007389054718
777	16.2482095712152
778	16.5424471106124
779	16.5901417283093
780	16.5108407612684
781	16.4941482908705
782	16.5047080796359
783	16.4593576452024
784	16.3295492196107
785	16.5270553367301
786	16.330171881515
787	16.4313572555828
788	16.5012588818536
789	16.5129891816657
790	16.2893280148994
791	16.4718598836502
792	16.8497979887106
793	16.368879478835
794	16.2875340851429
795	16.2608530083692
796	16.1758675835157
797	16.5546584224075
798	16.4418315275957
799	16.3343285262341
800	16.4404431450845


==> resSrinrVsSinrNonOrtho-Static-5.tsv <==
1	-15.9146718320256
2	-13.1191092484276
3	-11.3737812316439
4	-9.76726697148909
5	-7.71227836525515
6	-5.67211509387629
7	-4.76733630607955
8	-2.83079868556439
9	-2.17833977512865
10	-1.03032179110875
11	0.170298300857023
12	0.974467282280198
13	1.30707886942959
14	2.13563492619308
15	2.99117772976356
16	3.54893460194148
17	3.70162130196972
18	4.05760722937652
19	4.37030783962901
20	4.65363479932772
21	5.37826993861318
22	5.56477727134935
23	6.03968915869707
24	6.08314759452768
25	6.56967333572762
26	6.53380196241538
27	6.73336995445393
28	7.03151769001016
29	7.33042473740921
30	7.4173121219767
31	7.9602349451644
32	7.69080479355201
33	8.02802147904018
34	8.15705010044799
35	8.52064429758642
36	8.46678261142404
37	8.57135057286749
38	8.3711897482776
39	8.86323521535024
40	8.89907952431829
41	9.20465414488778
42	9.42398780427709
43	9.42699744417342
44	9.22962449792983
45	9.52540060663629
46	9.69289551053436
47	9.87454168522882
48	10.0754113122198
49	10.0304708938261
50	10.0788929119633
51	9.83974632687077
52	10.1552140512384
53	10.4866134825696
54	10.2518154696176
55	10.7526398578247
56	10.3410132436986
57	10.7467394965984
58	10.6425244197524
59	10.6825686454399
60	11.0411392915379
61	11.1154042160074
62	10.7698353854596
63	11.0518033987294
64	11.1159463846347
65	11.1510293914412
66	11.3250498990652
67	11.6071890248722
68	11.5784056281732
69	11.8124862722894
70	11.6802495311368
71	11.521335224829
72	11.6132379382638
73	11.9315287694635
74	11.9815199888703
75	12.1060310051957
76	11.9476267731499
77	11.9541616314627
78	12.3261800327844
79	11.9806389665697
80	12.3917013866721
81	12.4009464833032
82	12.289937285716
83	12.1068532968971
84	12.2483168139856
85	12.5196421470808
86	12.4519108793004
87	12.5982935209407
88	12.7463970895468
89	12.6746577476471
90	12.6358280915547
91	12.699527178484
92	12.7168789842887
93	13.0092533683078
94	12.9707486022195
95	12.7754263835865
96	12.9363666444594
97	13.0125220234816
98	13.0684024031029
99	13.0767503030438
100	13.1060466534467
101	13.1632193976787
102	12.9329638785021
103	13.3248526802269
104	13.3547675876222
105	13.1931351549197
106	13.4216058473861
107	13.1384240539949
108	13.1286090868195
109	13.589096176462
110	13.1830233865022
111	13.5291347484542
112	13.4428460546811
113	13.6463179215788
114	13.8129080047977
115	13.6057373113794
116	13.6033739350326
117	13.6490944751992
118	13.7153806733612
119	13.5435570762599
120	13.4866348330288
121	13.8382287419185
122	13.9524901682335
123	13.8680017583921
124	13.8175576406432
125	13.9327381303088
126	13.9002044335207
127	14.0677913140891
128	14.0917687927595
129	14.2262928419964
130	14.0961090506978
131	14.0875650518397
132	14.0903654875313
133	14.0496189572377
134	14.2251337797805
135	14.3504744286916
136	14.1474810894139
137	14.3939370212164
138	14.3815826012965
139	14.3639911402176
140	14.2479914018033
141	14.5117994779443
142	14.4950951364957
143	14.4085665917661
144	14.4839829758698
145	14.4315616706461
146	14.6011752945752
147	14.6523513952974
148	14.2331558055534
149	14.539627627425
150	14.6641789354657
151	14.618265886255
152	14.5355124885011
153	14.6805435181868
154	14.6533107881953
155	14.7327639736279
156	14.7072312315098
157	15.0739557186542
158	14.8145098114124
159	14.7241334455306
160	14.8038315701465
161	15.0116610027759
162	14.6919888555336
163	14.9768689063299
164	14.7538818244839
165	14.7493216743668
166	14.9111175518727
167	14.9043489097357
168	14.7831891977279
169	14.8505644928164
170	15.1232103217284
171	15.0031691356327
172	14.9655450883527
173	15.1785174008015
174	15.0290335573877
175	15.015359251446
176	15.3615389833558
177	15.2632366235932
178	15.1179454420625
179	15.159457715085
180	15.0354700997441
181	15.3621582606971
182	15.1723371784433
183	15.4313440252072
184	15.4897732873765
185	15.1232473837458
186	15.5085036326506
187	15.4868303551671
188	15.3688846940397
189	15.4777903206864
190	15.4611012716065
191	15.1756549492268
192	15.4850814961712
193	15.2230014440124
194	15.4769017933695
195	15.5747311347627
196	15.6748043683896
197	15.4705052806616
198	15.7951224332578
199	15.58312507351
200	15.5784269200417
201	15.4448702604568
202	15.479383787598
203	15.5783704909304
204	15.6113231191131
205	15.3582167098213
206	15.7434084234698
207	15.4047248533332
208	15.5582496836431
209	15.6512147906624
210	15.3323127762963
211	15.6890493675846
212	15.9962427135544
213	15.8356765998019
214	15.5375878515993
215	15.8111822091849
216	15.8020985957517
217	15.4794127209551
218	15.7097554686032
219	15.6978620721606
220	16.1336355040492
221	15.9336806321791
222	15.7012193835253
223	15.974664011253
224	15.7453178964492
225	15.9421565859761
226	15.8926426609806
227	15.8134797102253
228	15.8714022000675
229	15.6787886339765
230	15.7849699836511
231	15.9266569215428
232	15.6575549573809
233	15.9460928177924
234	15.8556629371678
235	16.062348802897
236	15.9169900630133
237	15.9339974180182
238	15.9795466273916
239	16.2090925740404
240	15.8783853151744
241	16.0581898258145
242	16.1024265623463
243	15.8829291847885
244	16.0585697293773
245	16.0309241891673
246	15.9808572140889
247	16.0276185953531
248	15.813969794046
249	15.9767063721324
250	15.8243237729215
251	16.2571316960631
252	16.1632366296385
253	16.0530799620738
254	16.1764655760994
255	16.338329167858
256	16.2557039999051
257	16.3502467988146
258	16.2556385666046
259	16.291611330986
260	16.0607954533503
261	16.2899992643864
262	16.2869239201988
263	16.2004329227993
264	16.1522038907227
265	16.2994697996748
266	16.369463032245
267	16.2578036215833
268	16.4381841424422
269	16.2661635226
270	16.1928589677674
271	16.4314866935174
272	16.6225015814573
273	16.2819035776157
274	16.4011146330187
275	16.3986370578709
276	16.4177721206525
277	16.4840876566518
278	16.4898267055491
279	16.3006359658451
280	16.4450995262491
281	16.423160014643
282	16.6028677725296
283	16.6123170019176
284	16.3947841690685
285	16.5166490973861
286	16.6331273888393
287	16.6341149948238
288	16.2578345213979
289	16.5544287289557
290	16.3295656180639
291	16.5275915381587
292	16.4168376348189
293	16.4755900312655
294	16.4012553845206
295	16.4280666586019
296	16.4630798983404
297	16.4221673137303
298	16.6696428192872
299	16.4658810901407
300	16.6128327501378
301	16.5175230635509
302	16.4844298462775
303	16.5469513231366
304	16.5545172577829
305	16.7523954633205
306	16.5430254215285
307	16.5000652892445
308	16.7946406750836
309	16.8974757022142
310	16.4059300563599
311	16.3642837540904
312	16.718442185813
313	16.8961632151866
314	16.8266464212793
315	16.7238205795888
316	16.6771679079305
317	16.5573484941578
318	16.7249839360707
319	16.8326408791988
320	16.625561088983
321	16.6687106536535
322	16.7529406131903
323	16.8365503914108
324	16.6580766097748
325	16.8186069144978
326	16.6818858072747
327	16.782133050223
328	16.8008441186638
329	16.7800108015524
330	16.9315784455068
331	16.7059636883632
332	16.856418409731
333	16.6900983490896
334	16.8072835003884
335	16.8023709018231
336	16.886647204592
337	16.7697464071078
338	16.876344523937
339	16.9464469101954
340	16.9482021512417
341	16.714956240265
342	16.7910946752304
343	17.0076686666349
344	16.8182825117374
345	16.9475029572007
346	16.9536516055552
347	16.8457685228871
348	17.2316723992375
349	16.950653936579
350	16.9332137952195
351	16.927549462108
352	16.8591020746329
353	17.0592552112141
354	16.9665778641624
355	16.9976040482956
356	17.1086773556794
357	16.9245105352149
358	17.1479016920301
359	16.8710460257421
360	16.9224806885968
361	16.9745977784573
362	16.8911303149486
363	17.0663019872635
364	17.034469497769
365	17.1455629220992
366	17.0567592251926
367	17.1048125621854
368	17.0202974803164
369	16.9476894720789
370	17.2447568207686
371	17.0665666132979
372	17.1923073349344
373	17.0411154197043
374	17.0258834988827
375	16.9710135878409
376	17.0455231618022
377	17.0512032272912
378	17.1057456463579
379	17.2596938112198
380	17.1489619624311
381	17.221249221173
382	17.3066800570885
383	17.4129657555463
384	16.8512257053461
385	16.8688609344559
386	17.2145474577428
387	17.3024783632795
388	17.1681178968785
389	17.1399811482902
390	17.4267207782594
391	17.2461850803292
392	17.031158678495
393	17.2570691816019
394	17.26981767508
395	17.1073226790786
396	17.2538206363394
397	17.1577031296343
398	17.2767115984738
399	16.9952707171071
400	17.229217192623
401	17.5276758599196
402	17.2983492005754
403	17.0764198348859
404	17.1006850762689
405	17.3799836738253
406	17.2175319777066
407	17.3762737034417
408	17.2746517004738
409	17.3326217933967
410	17.4519243822223
411	17.4371232174403
412	17.2824531027011
413	17.3304097757751
414	17.2780837152394
415	17.1574919650913
416	17.2358651211561
417	17.2202069441275
418	17.4060864875545
419	17.2770900705029
420	17.4255376342087
421	17.2206395720021
422	17.3362708327884
423	17.5198457263521
424	17.4156363369545
425	17.4828438778718
426	17.4326517813519
427	17.4753542845786
428	17.4506607102661
429	17.4573883826947
430	17.45270155257
431	17.4754675002754
432	17.435918540041
433	17.3382362788024
434	17.4265695789975
435	17.5370789691954
436	17.4536871435115
437	17.5985353210089
438	17.4098152391751
439	17.4418573478433
440	17.2994383607521
441	17.3770689973498
442	17.3820631495518
443	17.3758293492225
444	17.3608022288962
445	17.6366366047333
446	17.4532662129538
447	17.2860050102638
448	17.4997536710819
449	17.4668833314537
450	17.2166115631528
451	17.4270929288712
452	17.5091428098146
453	17.5078096619077
454	17.3839232359805
455	17.5303958378855
456	17.6624658247745
457	17.5173674392815
458	17.4399314093234
459	17.7637989499122
460	17.4613397496004
461	17.602036323611
462	17.567776097279
463	17.3716612409739
464	17.4281543132964
465	17.5679037515331
466	17.4963587638777
467	17.8087058841577
468	17.5336846671787
469	17.4739494426266
470	17.6289313439497
471	17.4060275101867
472	17.6447354911471
473	17.5861452316068
474	17.4680422929713
475	17.5232587624974
476	17.4196743161705
477	17.468513055006
478	17.5396815371226
479	17.6281110302293
480	17.4435601559766
481	17.6512420358198
482	17.6179328414948
483	17.5327908633923
484	17.5898868163562
485	17.3630951934561
486	17.5356555869707
487	17.7438853634065
488	17.7799889787502
489	17.6729749063927
490	17.7132717841924
491	17.6228554001321
492	17.6342130218548
493	17.7099284627899
494	17.8201553265838
495	17.7798538736676
496	17.4837643773973
497	17.5996425617242
498	17.9732098622528
499	17.6156607484067
500	17.6636324574094
501	17.6908092119618
502	17.6210658964673
503	17.655650568475
504	17.7703024612849
505	17.7653154678571
506	17.7517238154465
507	17.8237875979738
508	17.8629831864453
509	17.8015010471842
510	17.7175518532558
511	17.7916143251425
512	17.6496744928102
513	17.6866639715151
514	17.7676301702119
515	17.7059056455896
516	17.56070808963
517	17.8467528541717
518	17.9273887962786
519	17.620019443422
520	17.5358843250475
521	17.7889688892738
522	17.720948407999
523	17.9240704760845
524	17.7554132044483
525	17.7473795320813
526	17.5244237287853
527	17.8435254554285
528	17.8552210428196
529	17.7151898713268
530	17.8167926660065
531	17.7416204914332
532	17.9153358630242
533	17.7558811323588
534	17.7909064881399
535	17.735166167505
536	17.7952793157732
537	17.9211286535803
538	17.83198752839
539	17.6837411566465
540	17.8344147335806
541	17.7691398948221
542	17.8313215322685
543	17.7667120665944
544	17.6688300276397
545	17.7834686186285
546	17.8982523330014
547	17.7079657092563
548	17.7912743128124
549	17.7904824204496
550	17.6302661125472
551	17.8763645642098
552	17.6867973815253
553	17.6189136998757
554	17.8345939429354
555	17.8173294296748
556	17.7961302890616
557	17.7785597026583
558	17.8105257343338
559	17.7879222583984
560	18.0314857645235
561	17.9140693424996
562	18.0713946548601
563	17.8771127381006
564	17.9134095557627
565	17.814865721751
566	17.9732943109349
567	17.9130107691024
568	17.9176119441812
569	17.8418238636227
570	18.0690848774552
571	18.0449490998334
572	17.8535367596194
573	17.8840933617557
574	17.798966835187
575	17.771886472158
576	17.7308566968924
577	17.8148114013157
578	18.1227208414237
579	17.8554365555733
580	17.8619636053015
581	17.8319533763334
582	17.9720471433503
583	18.020647854273
584	17.9809135202572
585	17.9648896274295
586	17.8667557358416
587	17.9579676365007
588	17.9719523517029
589	18.0082643088934
590	17.8622581851998
591	18.062285781206
592	17.984677976796
593	17.7500888774356
594	18.0298204399039
595	17.9914745606304
596	18.0806942787382
597	18.0926152746773
598	18.0877366440855
599	17.9959922756951
600	17.9414776444829
601	18.0931045746685
602	17.9443884033186
603	17.8353488851397
604	18.0640174644726
605	17.9430881230336
606	17.946094017379
607	18.1068884329729
608	18.1382376288075
609	17.9890262081618
610	18.1389477996913
611	18.1493128469664
612	17.9868991120367
613	18.07001773304
614	18.1457429170265
615	17.8140754037048
616	17.829723820253
617	17.951047200798
618	18.0277909034657
619	18.0067706551917
620	18.1530168942474
621	18.1104307269763
622	17.8843339445817
623	18.0356650140533
624	17.9486537976378
625	18.0272877543308
626	18.0534376280627
627	18.0813642672652
628	18.0235748891612
629	17.9715088235613
630	18.0270423902787
631	18.0571823766527
632	18.003353983461
633	17.8975048511944
634	17.9303030006437
635	18.0948940121907
636	18.2179734266918
637	18.0146839796721
638	18.2360337275528
639	18.2291482166227
640	17.9984956536016
641	17.9450567556548
642	18.2703681793855
643	18.0210656046449
644	18.1728523500387
645	18.0881353917247
646	18.1777202512703
647	18.1340157116405
648	18.1101144448342
649	18.0201695976442
650	18.0732226422483
651	18.0215611562449
652	18.3031026455215
653	18.244485357338
654	18.2616025880404
655	18.0634556318134
656	18.0810709139933
657	18.1615943799923
658	18.0637189550779
659	18.1517970540494
660	18.1817368360276
661	18.1856638257655
662	18.2234063925759
663	18.2072090062098
664	18.2558893164647
665	18.3163133247061
666	18.1557574296177
667	18.1108803328598
668	18.4695328324706
669	18.2415869276813
670	18.0644570886242
671	18.1001484573527
672	18.1955679015936
673	18.3029722980995
674	17.9843691470612
675	18.2099781897247
676	17.8280232189849
677	18.0529943653128
678	18.2489173228061
679	18.2691875260726
680	18.3370802662115
681	18.0611659824014
682	18.1775722636175
683	18.2873909059044
684	18.1515157892105
685	18.1627271544216
686	18.2878709669153
687	18.0286424161236
688	18.2933149084949
689	18.2803876164061
690	18.1357850531949
691	18.1936859717502
692	18.0547364270094
693	18.2193791184288
694	18.1914758353657
695	18.0535879846361
696	18.2657420495139
697	18.1729696936651
698	18.0486411166539
699	18.2489780639827
700	18.2943047113027
701	18.1175731949076
702	18.2451730244874
703	18.3413987020992
704	18.1920649404457
705	18.3275024716768
706	18.2720949387319
707	18.2997548186976
708	18.2735729784851
709	18.2973790874606
710	18.1761080915994
711	18.1538028230283
712	18.1830606096623
713	18.2204934882189
714	18.3683737959766
715	18.2768140901462
716	18.269560102092
717	18.309994921494
718	18.3787534619978
719	18.1509533564557
720	18.2637805412877
721	18.1666535095751
722	18.2704165703364
723	18.3259192698083
724	18.3256351534143
725	18.2789688491225
726	18.3099541282937
727	18.2375175167545
728	18.2830524629517
729	18.2707764341187
730	18.2748411229477
731	18.3440784651203
732	18.0246305033905
733	18.1820458256998
734	18.3275671841857
735	18.3770313176479
736	18.2480289055066
737	18.2826948589474
738	18.3615308227519
739	18.4026685367483
740	18.4229661530247
741	18.401530272665
742	18.3421614237908
743	18.3196524271068
744	18.3089812933342
745	18.3444121329821
746	18.4189540619843
747	18.5169992188676
748	18.3029736806325
749	18.1139241582607
750	18.2512051045655
751	18.2130548057189
752	18.4904995148664
753	18.1600659011801
754	18.1867099553677
755	18.2732489603217
756	18.4066025677576
757	18.3689737632573
758	18.3843930510152
759	18.3238581440386
760	18.3508029842499
761	18.4604017807243
762	18.3120973370536
763	18.3817103782693
764	18.1287026860282
765	18.2112567032559
766	18.3433936964719
767	18.3745632321218
768	18.2109731307889
769	18.4378682878585
770	18.3062031370639
771	18.2903745651052
772	18.1960865150061
773	18.415264071807
774	18.3452533976477
775	18.3007727569728
776	18.4045875555019
777	18.2542861652066
778	18.4384355844391
779	18.5985643769259
780	18.4433530082537
781	18.4171561844046
782	18.3394154501835
783	18.3223538352976
784	18.2786000003739
785	18.4089752566961
786	18.3813188257862
787	18.2894877319159
788	18.4059103319089
789	18.394845126723
790	18.3450087809141
791	18.3368403341281
792	18.5264202034852
793	18.3224166768895
794	18.1940746598796
795	18.2239261208534
796	18.2785159849539
797	18.4060891922521
798	18.3856618435273
799	18.314464792255
800	18.5602127335108


==> resSrinrVsSinrNonOrtho-Static-7.tsv <==
1	-15.6914544174705
2	-15.1079789469945
3	-14.5961790030384
4	-14.1170970705352
5	-13.6441613380159
6	-13.1728376018197
7	-13.0408552831715
8	-12.4105852866786
9	-11.9321240868648
10	-11.5702147866994
11	-11.2526147308971
12	-10.9160493621485
13	-10.6311590322775
14	-10.0980521446771
15	-9.85463003150633
16	-9.53800016689025
17	-9.11480981921416
18	-8.99311604230216
19	-8.75465184568236
20	-8.51586980504291
21	-8.14945167869662
22	-7.89909366053473
23	-7.56151537263596
24	-7.49677874548803
25	-7.15136339771164
26	-7.22130988181743
27	-7.2504904067065
28	-6.76553541838728
29	-6.74705491769867
30	-7.00330478856554
31	-6.38915301138396
32	-6.874353041031
33	-6.63324217702287
34	-6.67826206458153
35	-6.33305804604342
36	-6.45175449733376
37	-6.54546982204161
38	-7.08633376676451
39	-6.37878955448437
40	-6.52777269154921
41	-6.16737576309977
42	-6.1368096507049
43	-6.20219391455545
44	-6.53148490792967
45	-6.21035046320698
46	-6.30941439257727
47	-6.27593043959561
48	-6.2535915250922
49	-6.47187220705189
50	-6.3211866553326
51	-6.7383641132887
52	-6.42856013853641
53	-5.98996064783174
54	-6.42203114061036
55	-5.63970920399436
56	-6.77771727001454
57	-6.11825236108882
58	-6.7284982671207
59	-6.4443605493933
60	-5.77980391122956
61	-5.43506330965323
62	-6.59324420672597
63	-6.43674850980086
64	-6.62452265951651
65	-6.42122621836551
66	-6.06810580086896
67	-5.57822011152338
68	-5.86143846935119
69	-5.69668052104631
70	-5.85780976736035
71	-6.49905596355294
72	-6.27340306813691
73	-5.80422151189881
74	-6.27710948011979
75	-5.37745365922141
76	-6.27214058270401
77	-6.12134380193155
78	-5.14408251172604
79	-6.06027463067228
80	-5.05846288852841
81	-5.52712303605256
82	-6.02075994909493
83	-6.429786247094
84	-5.87332257950432
85	-5.44630458920082
86	-5.57296351425749
87	-5.69354216949023
88	-5.35522164701864
89	-5.57819477795361
90	-5.91840286201863
91	-5.63104318389053
92	-5.65972650990003
93	-5.14735637476233
94	-5.10284726748142
95	-5.78810919723168
96	-4.85252908661468
97	-4.99712434463171
98	-4.98156791293223
99	-5.11731392918666
100	-4.93173498346896
101	-4.72299636255766
102	-5.74874056048271
103	-4.95655992402887
104	-4.89263600627793
105	-4.98042460791826
106	-4.9392359043754
107	-5.28719251306703
108	-5.32235145297696
109	-4.21337955994851
110	-5.75943589219213
111	-4.86608406728436
112	-4.79889057387368
113	-4.75458580876237
114	-4.57147496817444
115	-4.77420960028107
116	-4.87647100410218
117	-4.90096101071707
118	-4.66743561467705
119	-4.75083632843329
120	-5.60078236687672
121	-4.92404870609003
122	-4.31044125079631
123	-4.62785760496888
124	-4.71006889903851
125	-4.31351987334867
126	-4.48270089824871
127	-4.34865075114586
128	-3.68101783164408
129	-3.94226219962221
130	-4.14167481192425
131	-4.21826711443485
132	-4.52258138420077
133	-3.77821054525123
134	-3.76032028017929
135	-3.92783788399328
136	-4.22868750879363
137	-4.0825016149807
138	-3.90631532754088
139	-3.6468190808963
140	-4.38122148328554
141	-3.55226666682511
142	-3.90589508962108
143	-3.81527168446699
144	-3.93756290307595
145	-3.9005116973491
146	-3.78239349251812
147	-3.93743116372902
148	-4.67496672934048
149	-3.63724904626673
150	-3.67418828496459
151	-3.48796582659217
152	-3.71093293331417
153	-3.09621802148346
154	-3.83272385242851
155	-3.87298426479864
156	-3.47139743011073
157	-2.85094945061032
158	-3.17011694023269
159	-3.33982358229339
160	-3.39964846282855
161	-3.02498200340258
162	-3.7030326121515
163	-3.18114621861635
164	-3.24432847941768
165	-3.95467208735711
166	-3.51594824744318
167	-3.99130035410161
168	-3.64078670125654
169	-3.12204689656533
170	-3.06436797206064
171	-3.04225449745317
172	-3.00100561319028
173	-2.36438333518395
174	-2.60561887839623
175	-2.91224898262513
176	-2.08107664973949
177	-2.42863474310005
178	-3.02408092680743
179	-2.95795820772414
180	-2.44099650386486
181	-2.31962852273659
182	-2.41582440760165
183	-2.06988343621207
184	-1.66609036843518
185	-2.80102035802853
186	-2.06736685295498
187	-2.10225026154856
188	-2.38466574007491
189	-2.28139252598361
190	-2.3149319817008
191	-2.78214919920051
192	-1.93107094769971
193	-2.72397903868773
194	-2.52917949450344
195	-1.70316432344582
196	-2.31284679662122
197	-1.87624362603586
198	-1.81436739372781
199	-2.01515366454271
200	-2.04194232170506
201	-1.87986439359318
202	-2.20489980969528
203	-2.07923182115647
204	-1.69975274534162
205	-2.58919247075705
206	-1.42951855900426
207	-2.15427041449438
208	-1.65809675881624
209	-1.81855149665567
210	-2.49243787311522
211	-1.32467698937031
212	-0.935991730827191
213	-1.50467408483477
214	-1.72703868536258
215	-1.46701347443107
216	-1.75139559618256
217	-2.04594530400927
218	-1.54772008970567
219	-1.8531466234981
220	-0.921967390921312
221	-0.921356269648015
222	-1.70864323041316
223	-0.804330080071937
224	-1.80843486846259
225	-1.02120522610706
226	-0.929923855112522
227	-0.938013302985176
228	-1.29308200997265
229	-1.88947802591943
230	-1.34255683363166
231	-0.814745260146262
232	-1.64319751959917
233	-0.577064154450527
234	-1.59383936748154
235	-0.671091665803363
236	-1.36338951215177
237	-1.22752673815545
238	-1.81125858782137
239	-0.549529275578434
240	-1.14748002135304
241	-0.674669630806253
242	-0.809277988373284
243	-1.55593454102389
244	-0.750486513882639
245	-0.747415413345448
246	-0.691025883569381
247	-0.622175034729053
248	-1.75984524095389
249	-1.45278270063785
250	-1.1847553059517
251	-0.00510338339877077
252	-0.375942980143182
253	-0.614174759025124
254	-0.346366350992973
255	-0.270570586501833
256	-0.399001343993103
257	0.117501458189056
258	-0.3958928994868
259	-0.337927477149562
260	-1.36922949680249
261	-0.0275153721056197
262	-0.210072739383493
263	-0.503080833833463
264	-0.41936315453513
265	-0.198509299872311
266	0.305311142977549
267	-0.166883149871462
268	0.0196434848792894
269	0.137142261896719
270	-0.412890651357
271	0.0628537440953432
272	0.43564701319591
273	0.262581084236065
274	0.163867979465648
275	0.118973662055636
276	0.839862586043138
277	0.459097230473759
278	0.107434011335969
279	-0.270949668074782
280	0.482302013907227
281	0.0873438031475012
282	0.982056155551537
283	0.394913855027602
284	0.64203563395369
285	1.0045064925897
286	0.73005036334112
287	0.999718328877397
288	0.453127408971624
289	0.765294175162358
290	0.387815052941751
291	0.27691655003755
292	0.450227679217776
293	0.411212461135388
294	0.857532866811573
295	0.423766035874425
296	0.776807010608815
297	0.442832171796701
298	0.723225199590858
299	0.536450857367917
300	1.2310230766703
301	0.901206126097083
302	0.889018198369641
303	0.791884057715996
304	1.18605100248049
305	1.27607296203098
306	0.651593299049134
307	0.668985904458783
308	1.53689100209276
309	1.29729030741892
310	0.612645459912795
311	0.273404251899103
312	0.921026980313186
313	1.64328212112827
314	1.53168172877565
315	1.06118235456788
316	1.21147227007653
317	0.476999228292895
318	1.53514722304898
319	1.4617156664264
320	1.73899398146628
321	1.4885654400169
322	1.68538407012662
323	1.79328623558979
324	1.72559641185401
325	1.96873983013702
326	1.26726692017636
327	0.964635330900927
328	2.0503862443567
329	1.75598575052247
330	1.92220487451588
331	1.30672039633937
332	2.06018775382918
333	1.88024214120654
334	1.57237349121837
335	2.094674496127
336	1.87195957951343
337	2.00484245376972
338	1.93028924575133
339	2.10461441711724
340	2.13836647978366
341	1.88798862441069
342	1.84646239866526
343	2.06062071387041
344	2.0574431996323
345	2.60851180140685
346	1.77722713074433
347	2.28728489664961
348	2.90057910786876
349	2.34991710044551
350	2.26680228763517
351	2.71767992550528
352	2.14188102874366
353	2.45509869901783
354	2.79483479473903
355	2.37109374487455
356	2.56791747329116
357	2.64076195318736
358	2.8348058843898
359	2.05700985627775
360	1.99471045203295
361	2.52571684909642
362	2.03910027943089
363	2.93735172593269
364	2.88288886441903
365	3.19768879900787
366	2.95297429252872
367	3.09922734870928
368	2.8972440949857
369	2.74032649615882
370	3.43700380664522
371	2.90805992777436
372	3.30394304568681
373	2.74490884498813
374	2.95798330246979
375	2.77127544710853
376	3.37662432983365
377	2.43109510984801
378	3.38833200727024
379	3.30853721401398
380	3.24750713541931
381	3.73972416114562
382	3.70339954829493
383	3.92245029876504
384	3.5079931074564
385	2.69894933178703
386	3.32834104415313
387	3.95295111251001
388	3.15252981936475
389	3.7737431411042
390	4.1057987477926
391	3.87703734459983
392	3.5123748995248
393	3.4793310625777
394	3.92495319617143
395	3.51029271697232
396	4.42691568853269
397	3.74227515944981
398	3.59909867170934
399	2.62893647679276
400	3.76585176477249
401	4.29318618078958
402	3.68175940560231
403	3.6630643053549
404	3.59568565083472
405	3.89472674280434
406	4.15817436255074
407	3.95324712457704
408	4.13735159216713
409	4.21925491409372
410	4.37949801512752
411	4.69185010056017
412	4.2730152333468
413	4.193292936822
414	4.01400097889557
415	3.24010531863813
416	4.15848056371138
417	4.23979369069344
418	4.1899592542707
419	4.23752204951415
420	4.4024038493798
421	4.08610026183037
422	5.08068027388793
423	4.81363965469521
424	3.90966426825062
425	4.71206765542185
426	4.42258829893022
427	4.24965808095397
428	4.59458399874271
429	4.9998528770409
430	5.04625863740002
431	4.33741086125774
432	4.71468572326051
433	4.69199673670076
434	4.86680585246487
435	5.21732987814899
436	5.1577958844395
437	5.02831700609014
438	5.02933732291835
439	5.1485345707306
440	3.95522148883258
441	4.5282122181591
442	4.90435379186122
443	4.80615396406259
444	4.41092545625345
445	5.63578968130588
446	5.09518053447285
447	4.84052260427191
448	5.45220819618981
449	5.33498586303063
450	4.44129995394547
451	5.20133592854835
452	4.94731119808646
453	5.03039657800892
454	5.25944932329704
455	5.2461056976942
456	5.52895222710409
457	5.05785892282594
458	5.57381961826079
459	6.06071920409124
460	5.16937563665177
461	5.67893333811051
462	5.78231687243939
463	5.25602443011717
464	5.21806482964783
465	6.38523126986299
466	5.35996595389191
467	5.6580174006002
468	5.65897150132192
469	5.85007055824641
470	5.64242206150954
471	5.27887521846185
472	5.71576141368055
473	5.64440535738801
474	5.49037584208865
475	5.32009051058865
476	5.47697341061873
477	5.62174406955866
478	5.51884844114568
479	6.47932281938273
480	6.26008032045335
481	6.51701866031512
482	5.9779759663638
483	6.37623004405546
484	6.31410359486243
485	5.28048812541695
486	6.35841719337282
487	6.73340424187064
488	6.23668375325663
489	6.78913717774168
490	6.67870559084645
491	5.84322833276725
492	6.29365776876031
493	6.28478126590269
494	6.71238177930165
495	6.88937487815218
496	6.50195221700827
497	6.47769188731159
498	6.96386212174505
499	6.91093984632783
500	6.75304255721709
501	6.69848693334476
502	6.75309385613993
503	6.63348814441549
504	6.73287392905551
505	7.12280077970642
506	7.30507826788043
507	7.04115684786762
508	7.23150135850475
509	7.31716014696439
510	7.10342892807669
511	6.78539185827389
512	6.98663826028686
513	6.24654658970317
514	7.06251589342713
515	6.76314585969768
516	6.04940451073154
517	7.53689977553398
518	7.77074053242395
519	6.68634457489584
520	6.34616763564454
521	7.30189462954592
522	7.42779134159653
523	7.60467309999673
524	7.19906263710628
525	7.40642996439025
526	6.8125623571898
527	7.86477268403625
528	7.50461575830095
529	6.91287164720375
530	7.26934046624488
531	7.79675934150309
532	8.02213071738483
533	7.10344302323081
534	7.71155135901626
535	7.50676850580243
536	7.08874521771866
537	7.35515261994283
538	7.63939703162749
539	7.63096239399692
540	7.56572026741513
541	7.0527364677735
542	7.70165281028965
543	7.8902066693331
544	7.3138203334161
545	8.54682002024964
546	7.96537089228482
547	8.03046299959485
548	7.91829975746334
549	8.15534464896433
550	7.24216370076094
551	8.17152219160966
552	7.14361774778492
553	7.61318704387916
554	7.86914305732631
555	7.91779171280876
556	7.98703134495059
557	7.83737584082509
558	7.99550238142771
559	8.24663559653092
560	8.15101856940003
561	8.35461284403489
562	8.64908139304056
563	8.58604837370228
564	8.15671739299837
565	7.98979711848695
566	8.28790913023073
567	8.32047706939372
568	8.27173897193768
569	8.07361113773718
570	8.8039007237545
571	8.86489612923352
572	8.11466179015865
573	8.04048884481664
574	8.40828203078493
575	8.61345762963897
576	8.81387254586581
577	8.45655274751937
578	8.78614942196572
579	9.16309607164891
580	8.55917934660381
581	8.92039831838383
582	8.86279797433362
583	9.12526375643449
584	8.90357417665697
585	8.60347540307326
586	8.38195361486445
587	9.02504396581668
588	9.25348634562193
589	8.66407135785683
590	8.5292713471016
591	9.01056600139564
592	8.86671121321186
593	8.49065130337693
594	8.80099643668297
595	8.85667516690834
596	9.31204003447655
597	9.67679291210322
598	8.73502187055798
599	9.45731436394281
600	9.65992030450941
601	9.16338593416959
602	9.12952928632986
603	9.17862936535964
604	9.10952924333911
605	9.45214045036764
606	9.22898200315214
607	9.5706933005305
608	9.94286680823009
609	9.71357490731188
610	9.80840014508196
611	9.45085307100556
612	9.41649698474945
613	10.0703510550717
614	9.94045993181698
615	9.28418169555201
616	9.00484152267678
617	10.0110679472676
618	9.30412754773757
619	9.75780673052862
620	10.0419333405372
621	9.60161051600175
622	9.32719869974898
623	10.0017249475371
624	9.69214410839326
625	10.0992642188965
626	10.2060903725431
627	10.3397382398915
628	10.0403606319737
629	10.1294719729104
630	9.89124330629152
631	10.3287087095002
632	10.3721861528254
633	9.90142435608794
634	9.62791711430214
635	10.2603396535196
636	10.5557768015855
637	10.3494502880979
638	10.7765154710657
639	10.7131376905561
640	10.0242745837055
641	9.98684958175531
642	10.5649701914728
643	10.3603998434091
644	10.1366467799228
645	10.5380075245694
646	10.737037329302
647	10.1632323821704
648	10.0891910981362
649	10.198117381608
650	10.5627625781302
651	10.7423148411549
652	10.3109856432874
653	11.2235234316708
654	10.6253524735631
655	10.6101783741035
656	10.8309713692974
657	10.9085943546702
658	10.595185531948
659	10.3505842630497
660	11.1214841498253
661	10.5940296194686
662	10.7285731944892
663	10.9233622691349
664	10.5828209206187
665	10.9462313263691
666	10.9635297013632
667	10.7735445908149
668	11.5174175001288
669	11.0718546216467
670	10.6296853459917
671	11.2540357098897
672	11.5719852928117
673	10.9355276929269
674	10.1879427987152
675	10.276472799989
676	10.523922678747
677	10.390509004103
678	11.4488387781313
679	11.5192764390688
680	11.6441557443048
681	10.8594525438978
682	11.2305157032687
683	11.7759264209391
684	11.2753057225083
685	10.8241600072592
686	11.6618513075725
687	11.351166611978
688	11.7662655772189
689	11.6696145989745
690	11.4456303729492
691	11.4385311016874
692	11.2096564139569
693	11.4565426832156
694	11.6432397632242
695	10.9694933146912
696	12.1590591772012
697	11.5620861102256
698	11.6662448231029
699	11.2788958670616
700	11.1520526948199
701	11.3549831887909
702	11.572783052425
703	11.7767463526712
704	12.2435195699132
705	11.4481193664633
706	11.9379920817593
707	12.0598273296728
708	12.1297089158207
709	11.4242620548368
710	11.9360090839266
711	11.4619874137625
712	11.6590407632966
713	11.6091097787371
714	12.1520200767318
715	12.3196068364543
716	11.9572035591097
717	12.1675878308143
718	12.6551710846611
719	11.9086400034882
720	11.8465063939311
721	12.0057185990272
722	12.5833196513556
723	12.1301681817897
724	12.3310610736315
725	11.7583698982487
726	12.6689194193652
727	12.3974574185509
728	12.0807678063916
729	12.0178829194972
730	12.6308267098433
731	12.5357437880253
732	11.9179723746587
733	12.1925226691865
734	12.7233566551162
735	12.3967694774449
736	12.7477725620149
737	12.0337405681289
738	12.7519371782335
739	12.7843965097902
740	12.6145935065578
741	12.582547728117
742	12.2738246264727
743	12.2711270967015
744	12.8469530623741
745	12.8332951618853
746	12.5833282264711
747	12.6936808272387
748	12.8637547432067
749	12.378162544511
750	12.7853626903007
751	12.3880207698777
752	12.9125651489402
753	12.4421996104737
754	12.771081729932
755	12.9076067395651
756	12.7921415366079
757	12.8365745651674
758	12.8355700780606
759	12.7997461504388
760	12.9601612904376
761	13.3837016061607
762	12.9011218735235
763	13.307478132749
764	12.5348351112991
765	12.9662412497867
766	12.9220039539513
767	13.414782676642
768	12.3984911251958
769	13.0751520962443
770	13.2949914107481
771	12.7676903891642
772	13.0754828157674
773	13.3823037725255
774	12.7652701526109
775	12.9145761953786
776	13.3225755123164
777	12.9858918604439
778	13.1479179426201
779	13.3847100005755
780	12.9296115003048
781	13.2233540432566
782	13.3652422568674
783	13.4140501936498
784	12.998308481005
785	13.275997682287
786	12.9928361875388
787	13.5193309168234
788	13.5549026112864
789	13.434911230617
790	13.0316830032069
791	13.5321418577818
792	13.79808876779
793	13.2796300159237
794	13.3994312586565
795	13.3108761042967
796	12.9908962175199
797	13.6857661925997
798	13.370117948013
799	13.4092859402071
800	13.5008289140717


==> resSrinrVsSinrNonOrtho-Static-8.tsv <==
1	-8.83306740378007
2	2.90803753850857
3	6.13663227149344
4	7.71488240823942
5	9.21392887374268
6	10.1097504235535
7	10.6003094442351
8	11.5705070356434
9	11.9089249535572
10	12.2754304444531
11	12.7532962103563
12	13.2571064280142
13	13.0959714590679
14	13.7856235744264
15	14.0236610284883
16	14.3167564750899
17	14.2918170707913
18	14.515548649536
19	14.7792241251755
20	14.7377751983126
21	15.0751786289438
22	15.0950985676435
23	15.4514087012067
24	15.4690541704897
25	15.6472220052825
26	15.7123962384901
27	15.5631247578981
28	16.0932167758064
29	16.056600940116
30	16.0603213225198
31	16.2871942408351
32	16.1527578145812
33	16.3077395623071
34	16.3487733394601
35	16.659339381944
36	16.5372740219951
37	16.6929426711914
38	16.3994269194617
39	16.8612466593386
40	16.6766348716154
41	16.9579597069505
42	16.9560969493435
43	16.8892904585458
44	16.924536718091
45	16.9111878355918
46	17.0451097183832
47	17.3155709398594
48	17.2742008021606
49	17.1291516703441
50	17.2614830734712
51	17.0213336592161
52	17.3150000441827
53	17.3781604186777
54	17.2477850011547
55	17.6323731626389
56	17.2687403704179
57	17.3872015589621
58	17.4522472334847
59	17.585356721676
60	17.601129483327
61	17.6918426349954
62	17.5843171957107
63	17.7397446706978
64	17.5564740919717
65	17.6935587545609
66	17.7181303558144
67	17.8729691828252
68	18.0750301657128
69	17.9489247093467
70	17.8539513202232
71	17.8124102956744
72	17.8408704181995
73	18.0600821660251
74	17.9943718352751
75	17.9991955708943
76	17.9898145798763
77	18.072883885069
78	18.2343532238812
79	17.9262625876087
80	18.1854224048761
81	18.1516243634174
82	18.2492544996887
83	18.14723607386
84	18.1197479452206
85	18.3097690593857
86	18.1564563852986
87	18.2584214378504
88	18.3008749217394
89	18.2214532809281
90	18.3127761854736
91	18.2465519878835
92	18.2373109499538
93	18.3739336575449
94	18.4034319788953
95	18.162483097895
96	18.2969768022762
97	18.4164322055755
98	18.3297896115651
99	18.3990972804124
100	18.3750841194717
101	18.437986024396
102	18.3395639006852
103	18.65119324111
104	18.4796771432947
105	18.5013516531996
106	18.5441169669537
107	18.4441869706095
108	18.3192108176802
109	18.6258919758461
110	18.3145270949936
111	18.5104055826417
112	18.5019202325466
113	18.6240449835951
114	18.7128997620642
115	18.6232791168938
116	18.5508381342431
117	18.5638068256793
118	18.6113543980953
119	18.513127130135
120	18.5059675289026
121	18.6595911458155
122	18.8281028616414
123	18.6177260903721
124	18.7196815872923
125	18.8486078440209
126	18.688528993716
127	18.7827007037633
128	18.5935784445828
129	18.8482829818375
130	18.732122338345
131	18.8324379238866
132	18.7892942632084
133	18.6890134093315
134	18.7783045799147
135	19.0044392715196
136	18.7535660037711
137	18.7653145796141
138	18.8576327478415
139	18.8706603481763
140	18.8421724402248
141	18.9724449166426
142	18.8310592248252
143	18.7436830092187
144	18.9146583880674
145	18.8837443578713
146	18.8987626493137
147	18.8697802397496
148	18.6123817824292
149	18.8784830809585
150	19.0525208351563
151	18.7456136145625
152	18.7834851367821
153	19.0425395704821
154	18.8898411125374
155	18.8553821632457
156	18.8562093460898
157	19.0682055312873
158	18.8963820421922
159	19.0504304469019
160	18.9839036028981
161	19.1329967084698
162	18.8379950375651
163	19.0373298494485
164	18.9556304401057
165	18.8761413913116
166	19.0762209238549
167	19.1558226881241
168	18.8574812761359
169	18.8893944696122
170	19.1100351546651
171	19.1099495433535
172	18.9939793260154
173	19.1467108737221
174	19.0080142344928
175	18.889757488889
176	19.0287226824113
177	19.1090493348778
178	18.9219248969763
179	18.9923637650683
180	18.9409484466583
181	19.2135848883175
182	19.0111819751368
183	19.131461994538
184	19.1386551427645
185	18.9789139828491
186	19.2466122813668
187	19.1709095459246
188	18.9527972377445
189	19.1645405183696
190	19.1368945424571
191	19.0333018466924
192	19.3059725817808
193	19.0463594076461
194	19.125531451148
195	19.1303700356249
196	19.2435690334989
197	19.0830713809909
198	19.3241556773256
199	19.212545613751
200	19.2373635884002
201	19.0336696495982
202	19.096881428878
203	19.2447861963185
204	19.2144281944235
205	19.0760866765873
206	19.2760993193872
207	18.9761089433484
208	19.0465173984026
209	19.1586247837526
210	18.9777409843195
211	19.2734871767083
212	19.2884598977242
213	19.291501423324
214	19.0761515042591
215	19.3209917042899
216	19.1779004594537
217	19.1431143669901
218	19.1893195784461
219	19.134198878675
220	19.4150609511781
221	19.1941304374035
222	19.0978449998814
223	19.2119180453744
224	19.1954719577144
225	19.2554198848285
226	19.2151746725302
227	19.2115532561682
228	19.2441041388366
229	19.1253773602371
230	19.2164999421542
231	19.2617411053711
232	19.1203839270208
233	19.1808335223572
234	19.3403036701071
235	19.3813752765095
236	19.1778772938505
237	19.1748110817579
238	19.2473589007257
239	19.311056989933
240	19.1711363260003
241	19.2603167136577
242	19.3042148463649
243	19.2204654658727
244	19.4253954810745
245	19.2007726164386
246	19.1713967433898
247	19.2091319279589
248	19.1474719678853
249	19.2318207077591
250	19.1355142702411
251	19.3489586273818
252	19.3174218369533
253	19.2192943299893
254	19.2316994641197
255	19.3315020046698
256	19.4550949386482
257	19.3060732935856
258	19.3186070646813
259	19.3803588658526
260	19.1456265276078
261	19.372071323576
262	19.3270353415404
263	19.2432732863704
264	19.395106126609
265	19.2872562827846
266	19.3138618021824
267	19.3722052323485
268	19.4076873707828
269	19.3524096179763
270	19.289632238329
271	19.3747385649497
272	19.4609735074753
273	19.1373849972911
274	19.3960354428732
275	19.3421268995784
276	19.3161766614284
277	19.416656677409
278	19.4813138022037
279	19.3557804210101
280	19.3250311978326
281	19.3942517654064
282	19.4301358004825
283	19.5803806148463
284	19.3863615739715
285	19.4611634064573
286	19.5205011796339
287	19.4477481151852
288	19.2922353489184
289	19.3764019975027
290	19.3075502309755
291	19.3917643152756
292	19.3275688620157
293	19.434613158669
294	19.2460379460812
295	19.4431130080916
296	19.2671400400954
297	19.3670409093565
298	19.4438056462545
299	19.311679108047
300	19.3993017594907
301	19.3778106466506
302	19.3009539974484
303	19.3139169876333
304	19.2691388288108
305	19.4898551159875
306	19.4145371365863
307	19.2861669495785
308	19.4602254539731
309	19.558365607429
310	19.2906037145608
311	19.3400045262657
312	19.5314137321916
313	19.5308062309528
314	19.4683619272268
315	19.4448224086219
316	19.4549570416563
317	19.3085413799782
318	19.2525624707997
319	19.4605703189697
320	19.2664512660711
321	19.4078986590864
322	19.3699005195978
323	19.5183146140697
324	19.3410948355688
325	19.4514982992087
326	19.444030309497
327	19.4769298469711
328	19.5316771704127
329	19.4101970842855
330	19.4992495121642
331	19.4339337165573
332	19.5506584028399
333	19.3592032308266
334	19.4330394519002
335	19.4181189197507
336	19.5686942996732
337	19.4018838267719
338	19.4175017906461
339	19.3770242759903
340	19.5475745909049
341	19.3891204611611
342	19.4493327058417
343	19.6267346166862
344	19.3208571036534
345	19.54189853992
346	19.5384140103243
347	19.470046119978
348	19.7082464589307
349	19.5178895059177
350	19.4576320319539
351	19.5869760743257
352	19.5083867617565
353	19.5331772950322
354	19.445418581768
355	19.572859154346
356	19.6442818543547
357	19.4101809709081
358	19.7456388412521
359	19.3110912854851
360	19.3367088577188
361	19.4027297852764
362	19.5122746667067
363	19.6059853000719
364	19.6153084649724
365	19.5240015072934
366	19.4243094666569
367	19.5098604214894
368	19.4318457215859
369	19.3755717989793
370	19.6615208520756
371	19.5130756326657
372	19.5223729672769
373	19.4870003257783
374	19.5451467165162
375	19.5572040326997
376	19.485032605492
377	19.554039551911
378	19.4662962998251
379	19.6199971035006
380	19.6478487000372
381	19.5572840809799
382	19.6001004849353
383	19.7299730646406
384	19.2648387986294
385	19.3742150599032
386	19.5816155702681
387	19.6682263360925
388	19.4574033680526
389	19.4816777783637
390	19.6242465506953
391	19.5833180098119
392	19.4479040222595
393	19.6316615760652
394	19.5128938878242
395	19.4198529392686
396	19.58263669356
397	19.4351662253963
398	19.6310027249829
399	19.3958085057335
400	19.543292113661
401	19.6909872945138
402	19.5867944116195
403	19.3824320683006
404	19.5837272030834
405	19.7089880476727
406	19.5579512512129
407	19.7503283048098
408	19.5097778008406
409	19.7097348314076
410	19.6418087864017
411	19.7329868385703
412	19.4546205488615
413	19.579047678512
414	19.5475108731093
415	19.4956254374614
416	19.482291982895
417	19.4615404066065
418	19.7136089608227
419	19.601203190978
420	19.61223679907
421	19.4567363536351
422	19.3504064435505
423	19.672533517073
424	19.5970379578794
425	19.6885497506928
426	19.6716019481579
427	19.672477466455
428	19.6547315869282
429	19.6299322117499
430	19.6007168743771
431	19.6924561311785
432	19.5646827739049
433	19.5100044962837
434	19.4522270889544
435	19.6781006774819
436	19.5650404739512
437	19.846224368043
438	19.5424710373792
439	19.6247169300392
440	19.5192867619583
441	19.6087658106456
442	19.486476404197
443	19.5292006605506
444	19.6391211684469
445	19.7265032431827
446	19.5910134506546
447	19.472669082067
448	19.6486304080342
449	19.5397116447106
450	19.411547662951
451	19.632358903938
452	19.6257470796167
453	19.6745313464955
454	19.4936043761096
455	19.7304456495385
456	19.7832729706086
457	19.6679545106623
458	19.6231140074618
459	19.7400503004857
460	19.5502912826033
461	19.7150635088171
462	19.5488169382793
463	19.5944076559
464	19.6159940736681
465	19.5223144940264
466	19.5927546790879
467	19.814799471958
468	19.6622516192174
469	19.5158102921418
470	19.5778567843768
471	19.4950408887556
472	19.6698719009261
473	19.5987791887144
474	19.555943349727
475	19.5626577799715
476	19.4495616201093
477	19.6112253093489
478	19.6056331592953
479	19.5822033220313
480	19.4618843387811
481	19.5959173556229
482	19.6265925646656
483	19.5643754509442
484	19.6274020496752
485	19.5986775573435
486	19.4716094203358
487	19.7617866094571
488	19.7499989744255
489	19.7030132533987
490	19.6309938471218
491	19.6780718950522
492	19.7648299025847
493	19.6867806942536
494	19.8181334637048
495	19.667968202382
496	19.531982757764
497	19.7205816905333
498	19.8577847883395
499	19.5511123148103
500	19.5743613552448
501	19.6912149344445
502	19.5015045111574
503	19.6400593830085
504	19.8037191910671
505	19.6828417019452
506	19.6067091492058
507	19.8315058230871
508	19.7124327094883
509	19.6525343908951
510	19.6135257132632
511	19.8156208187029
512	19.539595326153
513	19.6359712739321
514	19.614692426257
515	19.6702759633594
516	19.5536921472762
517	19.6627114264974
518	19.865540052226
519	19.6511384512525
520	19.6015442803695
521	19.6510550475779
522	19.563687513637
523	19.7399700816683
524	19.6802315634962
525	19.6142374343824
526	19.5142634127289
527	19.6411594339306
528	19.7564682980901
529	19.654161511616
530	19.6430943907685
531	19.5930576369457
532	19.6903285576301
533	19.5206785235154
534	19.6818502293845
535	19.597999269582
536	19.6627163946463
537	19.7448634681657
538	19.6279377738215
539	19.5131740979326
540	19.6697529421464
541	19.6543544389141
542	19.6501148638145
543	19.6224812076824
544	19.6644991038447
545	19.5865679132521
546	19.6511541680648
547	19.4927368772927
548	19.5723406651098
549	19.5606983230228
550	19.6455350435959
551	19.6596620122209
552	19.7430680447701
553	19.51611964633
554	19.7945973307372
555	19.7019093068651
556	19.6552055182445
557	19.6020230712794
558	19.618202177874
559	19.5015084357689
560	19.7858816765021
561	19.6103073364625
562	19.8225504677427
563	19.6394952813346
564	19.786536534038
565	19.5294101164371
566	19.7259784908624
567	19.7035265409282
568	19.6612403425329
569	19.6279445520103
570	19.7606695726267
571	19.7563266104696
572	19.6822530707197
573	19.7335912186405
574	19.6448111273546
575	19.5819657462422
576	19.4996109978343
577	19.6687060400381
578	19.8112749648964
579	19.6904537171066
580	19.6916033300944
581	19.525303161727
582	19.6805632178369
583	19.7192822669586
584	19.8033262665988
585	19.7820644467476
586	19.6328503879652
587	19.6503028438367
588	19.6530190949417
589	19.7564916767504
590	19.7050673505387
591	19.7106786678813
592	19.7098976319293
593	19.5151067584621
594	19.8562964135377
595	19.6129644119624
596	19.7355668597268
597	19.7279259654301
598	19.7326912563036
599	19.719098038659
600	19.5972241123761
601	19.7068424288914
602	19.6261143773239
603	19.478102274863
604	19.7848645498459
605	19.6427707008384
606	19.7475612116435
607	19.7703667872183
608	19.7367170677901
609	19.6297615050196
610	19.8241051249536
611	19.8945933082989
612	19.7221682569615
613	19.6234260884257
614	19.7656962504376
615	19.6038675188989
616	19.570942815553
617	19.5742178912757
618	19.7649391321631
619	19.6669782734872
620	19.7810930262316
621	19.8385371424596
622	19.5758769725544
623	19.6278731952651
624	19.5384980017169
625	19.6272379126743
626	19.6359232576651
627	19.7452326444514
628	19.6287455478783
629	19.524299996874
630	19.6370324149625
631	19.6883147964587
632	19.5729049416742
633	19.5776197789868
634	19.6188258389649
635	19.6985098914572
636	19.757174807289
637	19.5601094986918
638	19.7366148686229
639	19.7390934225049
640	19.6245351771757
641	19.5810643937789
642	19.870672065896
643	19.6064455724288
644	19.8026361011458
645	19.6794930923657
646	19.7805423510071
647	19.8304482921876
648	19.7754288590133
649	19.7646571529401
650	19.7377333976679
651	19.6597725754087
652	19.893235857277
653	19.8750485900085
654	19.9336504012992
655	19.6657298708957
656	19.6828104991569
657	19.7172578258093
658	19.7431048672509
659	19.580504668709
660	19.7432664624732
661	19.7348222829169
662	19.7800138720257
663	19.6908543687242
664	19.9043269533003
665	19.8950209891127
666	19.7451118955463
667	19.7159095224403
668	19.8556233674426
669	19.7079591287675
670	19.7279256706409
671	19.6705110345265
672	19.740480570241
673	19.8411825389969
674	19.6349338916201
675	19.7933740857836
676	19.5062802490522
677	19.7354976684047
678	19.787202145632
679	19.6711415086685
680	19.8530051465016
681	19.7104089077819
682	19.7704490947109
683	19.7956283367788
684	19.6857396709001
685	19.8378091059866
686	19.8067268059099
687	19.5371284382931
688	19.7928053518499
689	19.7613983211272
690	19.728272359306
691	19.7392110363184
692	19.6147471663769
693	19.7533754937556
694	19.7390895430717
695	19.6431200016569
696	19.8277706380492
697	19.61143996033
698	19.5764358941249
699	19.7167508665482
700	19.8576310889334
701	19.6075509967626
702	19.691661640547
703	19.8850263413033
704	19.6312099428395
705	19.8784830605067
706	19.7474380366043
707	19.7362973947896
708	19.7110391324566
709	19.7778296286138
710	19.6911723055913
711	19.6563927262564
712	19.616045615173
713	19.6752891604611
714	19.7067641208279
715	19.794039564924
716	19.753907266326
717	19.7892679258266
718	19.7384674135526
719	19.658153393142
720	19.7654743399019
721	19.6616113449913
722	19.7154171583759
723	19.8173526466758
724	19.7617668820753
725	19.6837145395491
726	19.7333022847988
727	19.7138170551208
728	19.7571518406065
729	19.7302490399204
730	19.689149520705
731	19.7898294516614
732	19.5868512775098
733	19.6417716669409
734	19.7998115692552
735	19.7623880415258
736	19.731545595724
737	19.6715611200223
738	19.7615953317941
739	19.8477282519694
740	19.7758765178252
741	19.8138754544424
742	19.8416460232367
743	19.8650666406914
744	19.767539771258
745	19.7711614548712
746	19.837610214954
747	19.9351227620979
748	19.6949543303634
749	19.6493702047447
750	19.7157939936222
751	19.6692682079371
752	19.7964091590605
753	19.6025440504758
754	19.6577794429019
755	19.6877128621145
756	19.840412659987
757	19.7242243487254
758	19.6877736487881
759	19.7649470510905
760	19.8337781853077
761	19.8459866085886
762	19.7341593294512
763	19.6670821126433
764	19.5984550559624
765	19.6555421682139
766	19.6958506462284
767	19.7577040019604
768	19.7474003974427
769	19.7586418070813
770	19.7163537186457
771	19.6110798128909
772	19.6673318859962
773	19.8892327395248
774	19.7088300645824
775	19.6970821060901
776	19.7488525854649
777	19.6704908648152
778	19.8672466152672
779	19.9328491116597
780	19.9359974287918
781	19.8727163164467
782	19.6992152674242
783	19.7167295774869
784	19.6915592793991
785	19.8515890400293
786	19.8532143531143
787	19.7190641634034
788	19.8004310082665
789	19.8016677175273
790	19.7173705717151
791	19.6948075714583
792	19.8707081569867
793	19.7072995032979
794	19.641049005953
795	19.6076529225672
796	19.6725485513311
797	19.8055143717223
798	19.786739143434
799	19.6671280959424
800	19.8064038675684


==> resSysDistA1VsSinrNonOrtho-Static-1.tsv <==
1	-3.73800036407521
2	-8.30564992088617
3	-12.0119537808019
4	-15.2484068617082
5	-17.8125179450965
6	-19.6958127881972
7	-21.2127346930533
8	-22.5017495642213
9	-23.5566562070616
10	-24.3853511407051
11	-25.1162008745381
12	-25.569504279867
13	-26.048560130074
14	-26.5511107445721
15	-26.7499090543711
16	-26.9822274766536
17	-26.9825825238693
18	-27.1169063844708
19	-27.2686348168662
20	-27.3160614631804
21	-27.4305939817185
22	-27.4182437487599
23	-27.4197057658398
24	-27.4920101106645
25	-27.5182591500701
26	-27.6368841585149
27	-27.6055058714657
28	-27.6561802383577
29	-27.6663483841943
30	-27.6622893127674
31	-27.662423095658
32	-27.7713566808213
33	-27.7834673598287
34	-27.804855426041
35	-27.7842192026467
36	-27.7767244557626
37	-27.7281673752662
38	-27.7222157272383
39	-27.7749958639784
40	-27.7399678646295
41	-27.6876057056857
42	-27.5814867477149
43	-27.5322125830305
44	-27.5137859107908
45	-27.5120843556747
46	-27.4802690276841
47	-27.4535439937373
48	-27.4059266287206
49	-27.3486434738116
50	-27.3815081259544
51	-27.3411603828483
52	-27.3802644059633
53	-27.4102879094719
54	-27.4050470319523
55	-27.47838161138
56	-27.4905144775793
57	-27.5078428909285
58	-27.526718089446
59	-27.5434838799032
60	-27.546077092944
61	-27.5431089742391
62	-27.5453524683081
63	-27.5394846517764
64	-27.5469879730626
65	-27.4962292146951
66	-27.4564422514472
67	-27.4404027141013
68	-27.3994829225147
69	-27.4109786849629
70	-27.3813844425024
71	-27.3971518271475
72	-27.4165247711211
73	-27.4308166443651
74	-27.4552600959556
75	-27.4532235433035
76	-27.4501395231214
77	-27.4275689204262
78	-27.3784722893076
79	-27.4083173396386
80	-27.4323594619233
81	-27.4860132073012
82	-27.4608252559227
83	-27.4222797353042
84	-27.4051081063656
85	-27.4110438578639
86	-27.4463536113041
87	-27.4366599791238
88	-27.4391357104305
89	-27.4495707630606
90	-27.4506555314752
91	-27.4441784814778
92	-27.4187448646138
93	-27.4235573269183
94	-27.4441249174535
95	-27.4417207192373
96	-27.4434789691529
97	-27.4223401864628
98	-27.429912427204
99	-27.442502316146
100	-27.4779995237843
101	-27.4615762235436
102	-27.442786655128
103	-27.4597817822983
104	-27.4491438255922
105	-27.4610088652403
106	-27.4685892553845
107	-27.4674616472251
108	-27.4710556013955
109	-27.4593169027445
110	-27.4741576662991
111	-27.4481655400684
112	-27.45550431095
113	-27.45819757462
114	-27.509477428608
115	-27.528516292238
116	-27.5351327756177
117	-27.5370860480177
118	-27.5541848235883
119	-27.5624708626208
120	-27.5620334125142
121	-27.5609388710783
122	-27.5518656208891
123	-27.5542092310843
124	-27.5471992022373
125	-27.531544676112
126	-27.5355841661793
127	-27.5533408657758
128	-27.553076192767
129	-27.5527318527625
130	-27.5423376455818
131	-27.5537270677097
132	-27.5439404303076
133	-27.5586983980245
134	-27.5734901986771
135	-27.5881127508259
136	-27.5708220912264
137	-27.5631703848274
138	-27.5652222064524
139	-27.5725970983672
140	-27.5739656020697
141	-27.5909465481215
142	-27.5920505655353
143	-27.6011448502561
144	-27.6204115045797
145	-27.6268450571438
146	-27.6177950671154
147	-27.633129432184
148	-27.6526082435617
149	-27.6653761921224
150	-27.6751118240057
151	-27.6884894913091
152	-27.682853011874
153	-27.6950567744221
154	-27.6994536215102
155	-27.6799854107978
156	-27.6923511801938
157	-27.716335694574
158	-27.7142863980095
159	-27.696375797159
160	-27.6907478163518
161	-27.6911232778434
162	-27.7025107519178
163	-27.6876876881294
164	-27.689384384718
165	-27.6988357122055
166	-27.6897837408657
167	-27.7014605627062
168	-27.6882809871599
169	-27.6931578000445
170	-27.6881543967433
171	-27.6980438011075
172	-27.6869762942461
173	-27.696600292862
174	-27.7117578568856
175	-27.7114330555872
176	-27.7014436962049
177	-27.7175530673247
178	-27.709226486455
179	-27.7315281012517
180	-27.7355350944096
181	-27.7507538993806
182	-27.7489495314074
183	-27.7536287057215
184	-27.7471350024642
185	-27.7487103139289
186	-27.7572468197054
187	-27.7502575168948
188	-27.765390808623
189	-27.7739000745956
190	-27.7610151211407
191	-27.7543160104921
192	-27.7593457587162
193	-27.7601612067136
194	-27.7664873596787
195	-27.7651175286972
196	-27.7706848654212
197	-27.8032224256439
198	-27.8104706505755
199	-27.8275130927212
200	-27.8268778779437
201	-27.8301226587274
202	-27.8337306935787
203	-27.8353190576277
204	-27.8323143051275
205	-27.8292844839013
206	-27.8390515731141
207	-27.8434415192417
208	-27.8507976020834
209	-27.8464118852408
210	-27.8526584461586
211	-27.8522745742215
212	-27.8605551021761
213	-27.8602929248046
214	-27.8651365376938
215	-27.8692735129984
216	-27.8866075992974
217	-27.8877188842471
218	-27.8909198369378
219	-27.8783560141228
220	-27.8918734966753
221	-27.8961364213982
222	-27.8925990257727
223	-27.8925236737328
224	-27.8894635654947
225	-27.8920080571904
226	-27.8901605101021
227	-27.8885288330289
228	-27.8919267076539
229	-27.8959554501676
230	-27.8958293318702
231	-27.8890438262413
232	-27.894290135161
233	-27.9003756644031
234	-27.9069013456011
235	-27.9137542393715
236	-27.9224369976921
237	-27.9367343884163
238	-27.9446536871411
239	-27.9398414589139
240	-27.9356328879758
241	-27.9451456200964
242	-27.9350050182613
243	-27.9373626165339
244	-27.9430538456436
245	-27.9514391412887
246	-27.9476952843408
247	-27.9318663788451
248	-27.9379454359649
249	-27.9501276687566
250	-27.9466954035181
251	-27.9460148612906
252	-27.9471966666936
253	-27.9502288599197
254	-27.9494497580659
255	-27.9451301282907
256	-27.9491860030437
257	-27.9537432451899
258	-27.9591734281779
259	-27.9632569032285
260	-27.9659896235834
261	-27.9619455054096
262	-27.9599766940582
263	-27.9691606441339
264	-27.9674667125011
265	-27.96362894122
266	-27.9587717819961
267	-27.9568215480594
268	-27.9530438073251
269	-27.9544903567518
270	-27.963631434345
271	-27.9687273141295
272	-27.965563945121
273	-27.9615705811917
274	-27.9736346632278
275	-27.9718579575998
276	-27.968630208243
277	-27.9703670142489
278	-27.9693050344813
279	-27.978069272543
280	-27.982629931255
281	-27.9878951862069
282	-27.9859163164176
283	-28.000066029722
284	-27.9990956757931
285	-28.0037271009739
286	-28.0052663622903
287	-28.0139899564946
288	-28.013980527198
289	-28.0107387578287
290	-28.0123324681465
291	-28.0119755354153
292	-28.0153895511108
293	-28.0239531463957
294	-28.0151583300858
295	-28.0244116689243
296	-28.0289883552399
297	-28.0338182185867
298	-28.0346344261355
299	-28.0348630741584
300	-28.0348649551601
301	-28.0415663499693
302	-28.0431825496197
303	-28.0400319269887
304	-28.0414370476889
305	-28.0372895941717
306	-28.0363008321286
307	-28.0468021053484
308	-28.0478209505341
309	-28.0557568191498
310	-28.0607870493424
311	-28.0655955240239
312	-28.0638293551025
313	-28.0658504223444
314	-28.066603234901
315	-28.0683029739951
316	-28.0681654789558
317	-28.0684371462624
318	-28.0770955272869
319	-28.0831190624003
320	-28.0808957219873
321	-28.0813143818383
322	-28.0839759192113
323	-28.0867097116835
324	-28.0914878172866
325	-28.0975981160618
326	-28.107040763592
327	-28.108037859033
328	-28.1129995226985
329	-28.1150368849193
330	-28.1142670052068
331	-28.1161792120843
332	-28.1212919280251
333	-28.1271983608681
334	-28.1319175700516
335	-28.1253550302871
336	-28.1355097354663
337	-28.1313319543282
338	-28.1423968731456
339	-28.150798942219
340	-28.1602606596139
341	-28.1601627698993
342	-28.1649793719975
343	-28.1680264464685
344	-28.1681196980525
345	-28.1749646856112
346	-28.167485025095
347	-28.1603492340609
348	-28.16553133071
349	-28.1706535400561
350	-28.1718101612507
351	-28.182868556082
352	-28.1859100372301
353	-28.1879723084756
354	-28.1938604306457
355	-28.1872672158887
356	-28.1901146485443
357	-28.1879583733454
358	-28.1875755552991
359	-28.2000659451551
360	-28.2079926559469
361	-28.211829888212
362	-28.21271542261
363	-28.2185450552523
364	-28.2219499501542
365	-28.2213117081268
366	-28.2203152667622
367	-28.2274049577257
368	-28.2246067391447
369	-28.2274783540059
370	-28.2297592757144
371	-28.2344439234927
372	-28.2366911256996
373	-28.2411616650453
374	-28.2408975668747
375	-28.2416396822334
376	-28.2483842668515
377	-28.2517802438915
378	-28.25345592113
379	-28.2592858545983
380	-28.2645953446262
381	-28.2675907051025
382	-28.2654863169412
383	-28.2725758712405
384	-28.2702588565815
385	-28.2700706481114
386	-28.2748832654624
387	-28.2816909601078
388	-28.2852271734969
389	-28.2803689540901
390	-28.2738140460217
391	-28.2731165897826
392	-28.2653141092462
393	-28.2722920536127
394	-28.2805690023171
395	-28.2844423748543
396	-28.2875084522619
397	-28.288088669765
398	-28.2905652322638
399	-28.2881443960527
400	-28.2865357616049
401	-28.2884682933293
402	-28.2860743657177
403	-28.2912196305872
404	-28.2921761503972
405	-28.290732742302
406	-28.2858077089995
407	-28.2884337406172
408	-28.2926848182793
409	-28.2979166339872
410	-28.2993100034238
411	-28.3014724849566
412	-28.3043817667465
413	-28.2998729156589
414	-28.3015392923925
415	-28.3031835716824
416	-28.304689730541
417	-28.3092501971931
418	-28.3136841509687
419	-28.3183516293081
420	-28.3286128793845
421	-28.334489188728
422	-28.336212359667
423	-28.3365132587487
424	-28.3376200854749
425	-28.3470826969866
426	-28.3503272302307
427	-28.3504838491511
428	-28.3514525226717
429	-28.3533660179706
430	-28.3572690629502
431	-28.3593976478766
432	-28.3615947870365
433	-28.363983594299
434	-28.3661819077404
435	-28.3656807372189
436	-28.3704420004748
437	-28.3735615045482
438	-28.3774660520208
439	-28.3825116029632
440	-28.3859573352787
441	-28.3888542722738
442	-28.3881773376151
443	-28.3925674247475
444	-28.3897239388578
445	-28.3941035342066
446	-28.4004324309862
447	-28.3996953587192
448	-28.4016106823125
449	-28.3979171836652
450	-28.3996433923223
451	-28.4026430765006
452	-28.410758185837
453	-28.414628374342
454	-28.4152335973436
455	-28.4207905766243
456	-28.4192704937012
457	-28.4215319927887
458	-28.4169440002797
459	-28.4197013602451
460	-28.4306594017283
461	-28.4284356106369
462	-28.4342134911078
463	-28.4363218941958
464	-28.4448475313343
465	-28.4463018711263
466	-28.4482968011924
467	-28.4548669678418
468	-28.4554350995145
469	-28.4568059936532
470	-28.462023616376
471	-28.4594271837391
472	-28.4627933221451
473	-28.4636961622037
474	-28.464503811949
475	-28.4678372768576
476	-28.4774360676612
477	-28.4826096950113
478	-28.4853229154408
479	-28.4953708647853
480	-28.4996966531027
481	-28.5033673947565
482	-28.506204058882
483	-28.5082077493716
484	-28.5059943169889
485	-28.5049276826549
486	-28.5041030008691
487	-28.5101913600484
488	-28.5135572942325
489	-28.5096195674097
490	-28.5105609693531
491	-28.5144014044668
492	-28.5138463750108
493	-28.5144658245467
494	-28.5149227774548
495	-28.5193814702194
496	-28.5220899696002
497	-28.5222220140961
498	-28.5265680692733
499	-28.5223244348336
500	-28.5220509013371
501	-28.5228234754619
502	-28.5264463230654
503	-28.5236439658275
504	-28.519797934409
505	-28.5247059519929
506	-28.5251867484569
507	-28.5286368787208
508	-28.534017530448
509	-28.5445078664318
510	-28.5494554982136
511	-28.5553174788313
512	-28.5587169162826
513	-28.5651157930178
514	-28.5643413682649
515	-28.5685531064789
516	-28.5702227776929
517	-28.5685629364181
518	-28.5700803269235
519	-28.5705291828057
520	-28.5757482975337
521	-28.5811798942919
522	-28.5821899880316
523	-28.5824208573134
524	-28.5845864095661
525	-28.5884862724774
526	-28.581802150064
527	-28.5846307935508
528	-28.5888207257955
529	-28.5898084704316
530	-28.5885329295648
531	-28.5939956400929
532	-28.5920192796877
533	-28.5879981455352
534	-28.5919367040234
535	-28.5944212765333
536	-28.5954742505502
537	-28.5988125646838
538	-28.6020473410371
539	-28.6057726308747
540	-28.6087322546479
541	-28.6079906693109
542	-28.610969650952
543	-28.6130241676942
544	-28.6132151685332
545	-28.6184967837488
546	-28.6218622235587
547	-28.6213740321373
548	-28.6267468841348
549	-28.6276124037453
550	-28.6340802892735
551	-28.6358247612072
552	-28.6430780053049
553	-28.6451663121286
554	-28.6447680178616
555	-28.6434211107043
556	-28.6434496690296
557	-28.645119205524
558	-28.6473150133318
559	-28.6496883425019
560	-28.6517282326238
561	-28.6477918176505
562	-28.643281022913
563	-28.6479835820325
564	-28.6554369695399
565	-28.6576337778356
566	-28.6584528282169
567	-28.6575002877348
568	-28.6547372538693
569	-28.6571287315089
570	-28.6586226531109
571	-28.6645024172573
572	-28.6663163839367
573	-28.6735639968985
574	-28.6734414501716
575	-28.6717696604236
576	-28.6749160653215
577	-28.6795115369438
578	-28.682709420938
579	-28.6809790973928
580	-28.6869977980587
581	-28.688073397481
582	-28.6908980956644
583	-28.6891165656754
584	-28.6878384970315
585	-28.6915459580859
586	-28.6951102451989
587	-28.6971068848362
588	-28.7000748205536
589	-28.7009790916191
590	-28.7023596392785
591	-28.703896654862
592	-28.7030726255354
593	-28.7044808899253
594	-28.7075586983665
595	-28.7105403966649
596	-28.7132292196408
597	-28.7148273982306
598	-28.7133538912007
599	-28.7139598432073
600	-28.7124241405824
601	-28.7113169369548
602	-28.7133306662052
603	-28.7137021837925
604	-28.7185134938285
605	-28.7246460705708
606	-28.7278190674986
607	-28.7262938452198
608	-28.7311766672361
609	-28.7344493497469
610	-28.7352223628698
611	-28.737275236647
612	-28.7405182908677
613	-28.7407042407486
614	-28.7428267764648
615	-28.7443048007311
616	-28.7519183817499
617	-28.7537792117006
618	-28.7558267761861
619	-28.7626274403368
620	-28.7651922459703
621	-28.7633327038923
622	-28.7671416304822
623	-28.7654832694962
624	-28.7697557155251
625	-28.7676877414701
626	-28.7676000191742
627	-28.7659559093677
628	-28.7655256595455
629	-28.7643128160218
630	-28.769537196215
631	-28.770515140054
632	-28.7718532361768
633	-28.7740670655857
634	-28.7799987644243
635	-28.7821690227645
636	-28.7793440294273
637	-28.7813288508229
638	-28.7786308362149
639	-28.7791823513905
640	-28.7748690179228
641	-28.7735472860173
642	-28.7700928362065
643	-28.7765353446764
644	-28.7820386971442
645	-28.7795808859095
646	-28.781087121789
647	-28.7827289812395
648	-28.7852103784409
649	-28.7874935837961
650	-28.7891633397592
651	-28.7895608576992
652	-28.7890373500167
653	-28.7928647244392
654	-28.7887306029554
655	-28.7903999676756
656	-28.7920518519067
657	-28.7911776739611
658	-28.7885137469974
659	-28.788737822615
660	-28.790570914215
661	-28.7959695129726
662	-28.7941154179745
663	-28.7995611192538
664	-28.8007710757309
665	-28.7967524251236
666	-28.7939281303501
667	-28.7933184829513
668	-28.7887784492413
669	-28.7944455512716
670	-28.7947241510185
671	-28.7965173929877
672	-28.7963277509942
673	-28.8047168920444
674	-28.8073427789694
675	-28.8082671723315
676	-28.8116556907343
677	-28.8150850274003
678	-28.8141688873912
679	-28.8192362355521
680	-28.8206364393877
681	-28.8224955142615
682	-28.8235700145023
683	-28.822623469285
684	-28.8210901065935
685	-28.824039410669
686	-28.8295811540722
687	-28.831216728874
688	-28.8340962283048
689	-28.8328289494158
690	-28.829290294968
691	-28.8293381161246
692	-28.8318783493856
693	-28.8357320652703
694	-28.8406006771668
695	-28.8391589007022
696	-28.8428073481375
697	-28.843921778666
698	-28.8455879353822
699	-28.8439535864505
700	-28.8431472959315
701	-28.8449058925048
702	-28.8451527470984
703	-28.8451414438107
704	-28.8456951111668
705	-28.8464975506358
706	-28.8474659134399
707	-28.8419167993084
708	-28.8455432075504
709	-28.8481296133857
710	-28.8491028763764
711	-28.8515746852373
712	-28.8530308672613
713	-28.8550509332063
714	-28.8581429355529
715	-28.857371427274
716	-28.8559929887696
717	-28.8599430609797
718	-28.8607630279269
719	-28.8645859095781
720	-28.8673879072905
721	-28.8689514672059
722	-28.8729650853515
723	-28.8714739180048
724	-28.8752337577472
725	-28.8758809220354
726	-28.8781197762222
727	-28.8806536362854
728	-28.8792374193601
729	-28.8820549074223
730	-28.880564247045
731	-28.8873655460242
732	-28.8845041596663
733	-28.8835650485649
734	-28.8845663365465
735	-28.8839900642197
736	-28.888404045221
737	-28.8921471920105
738	-28.8991942112338
739	-28.8992287077579
740	-28.8981581057597
741	-28.9011328757488
742	-28.9061787084945
743	-28.9073645104328
744	-28.9111787741366
745	-28.91051919666
746	-28.9142613614329
747	-28.9116715296974
748	-28.9108516999002
749	-28.9116825211892
750	-28.9154606222865
751	-28.9178037509744
752	-28.922158460719
753	-28.9244391811765
754	-28.9260893486064
755	-28.9280845679781
756	-28.9279287770556
757	-28.9293880078177
758	-28.9289995366505
759	-28.9284993894754
760	-28.9282652102968
761	-28.9247267950307
762	-28.9251439465323
763	-28.9214293823213
764	-28.9229446524687
765	-28.923777232678
766	-28.9242031852626
767	-28.9259006035862
768	-28.9252476274617
769	-28.9234352928644
770	-28.9231646923723
771	-28.9247708032684
772	-28.9269375400989
773	-28.9274143553204
774	-28.9310622929293
775	-28.9339577512541
776	-28.9336159066159
777	-28.9386945459935
778	-28.9373750301681
779	-28.9374696609333
780	-28.942453744944
781	-28.9434049996463
782	-28.9447627738866
783	-28.9481321369098
784	-28.9501436026742
785	-28.9494344151567
786	-28.948535824609
787	-28.9451543228916
788	-28.9394336705301
789	-28.9396336218356
790	-28.9420657551131
791	-28.9419339542245
792	-28.9440491014945
793	-28.9447987161351
794	-28.9450776440037
795	-28.9430545222801
796	-28.9454205185851
797	-28.9485278262197
798	-28.9495006515646
799	-28.9522897811338
800	-28.9546137839728


==> resSysDistA1VsSinrNonOrtho-Static-4.tsv <==
1	-1.47341936177856
2	-3.70105852019534
3	-5.93903841986144
4	-8.34132747711134
5	-10.5534814304195
6	-12.2924841727563
7	-13.7218525093272
8	-14.8595860759255
9	-15.829028209005
10	-16.6726551743451
11	-17.3809198406504
12	-17.9298831430049
13	-18.3375925825088
14	-18.7212079002611
15	-19.0838038404036
16	-19.4881690111965
17	-19.8887753379926
18	-20.0847304741792
19	-20.3503183193493
20	-20.5302106899582
21	-20.7241618491533
22	-20.9768942096108
23	-21.1879023183169
24	-21.3133243617002
25	-21.455992109104
26	-21.5882394487864
27	-21.7719223495724
28	-21.9962219297527
29	-22.1408942614179
30	-22.2855383522917
31	-22.4091732063454
32	-22.4468032422122
33	-22.6153425741829
34	-22.6890142850927
35	-22.7396299275674
36	-22.8235800136703
37	-22.928469413065
38	-23.0698892434919
39	-23.1502903364012
40	-23.2322182074507
41	-23.2816711080258
42	-23.3723216083023
43	-23.4559820435765
44	-23.5264360433454
45	-23.5976569896681
46	-23.6604205643676
47	-23.7544030716765
48	-23.8421160494696
49	-23.8863974574274
50	-23.9230630423287
51	-23.9707607218432
52	-23.997684081773
53	-24.033470942676
54	-24.0940275432873
55	-24.1266318865212
56	-24.15016626512
57	-24.1909732564271
58	-24.2409027274196
59	-24.2935360521603
60	-24.3375182665434
61	-24.3921007988732
62	-24.3882808217483
63	-24.4397334561917
64	-24.4779202329622
65	-24.5208851855915
66	-24.5533463527709
67	-24.5733317838674
68	-24.6209903080339
69	-24.6417950996075
70	-24.6753353697285
71	-24.671041054251
72	-24.695279479133
73	-24.7044398243543
74	-24.7056696256315
75	-24.7172821627838
76	-24.7282368043392
77	-24.7617348625348
78	-24.790466762604
79	-24.8205127817113
80	-24.8406434889446
81	-24.8355349793008
82	-24.8617735112748
83	-24.8934474011642
84	-24.9122549847424
85	-24.9282411435865
86	-24.9429645099684
87	-24.9892395338056
88	-25.0186256732262
89	-25.0439071817698
90	-25.0477255479129
91	-25.0719516714065
92	-25.0940552329915
93	-25.0935819875948
94	-25.1153919559125
95	-25.1233839630269
96	-25.1431748338259
97	-25.1634512544848
98	-25.1976829846335
99	-25.2014079241303
100	-25.2172070446403
101	-25.2427849235557
102	-25.276738013427
103	-25.3006334380412
104	-25.323081884285
105	-25.3195127297804
106	-25.3301495106243
107	-25.3433236668623
108	-25.3691157698349
109	-25.4085656934276
110	-25.4175556854939
111	-25.4543168551895
112	-25.4718535017692
113	-25.5014425414714
114	-25.4887433818106
115	-25.4984608948914
116	-25.5158942062143
117	-25.5439985856816
118	-25.5540376799091
119	-25.5677930115666
120	-25.5745427176032
121	-25.5690000564112
122	-25.5776530657631
123	-25.5860771539767
124	-25.6059756050266
125	-25.6397719333381
126	-25.6491561144252
127	-25.6580034338346
128	-25.6766086411735
129	-25.685286595983
130	-25.6915287802852
131	-25.7017470216148
132	-25.7111505005479
133	-25.7281814998653
134	-25.7360229342632
135	-25.7502311724701
136	-25.7826578899242
137	-25.7954764060508
138	-25.7980727131539
139	-25.8043465945885
140	-25.8091946130034
141	-25.8022900258569
142	-25.8093622429671
143	-25.8247465205899
144	-25.8310779695961
145	-25.8369021418318
146	-25.8524504897974
147	-25.8610341149047
148	-25.8547192390485
149	-25.8602856525721
150	-25.864294286097
151	-25.8651295412151
152	-25.8859607571434
153	-25.8794928921915
154	-25.8860997601482
155	-25.9049630344039
156	-25.9131026345569
157	-25.9119507806517
158	-25.9270286420108
159	-25.9549368175097
160	-25.9704833270828
161	-25.9828615437987
162	-25.9815714604044
163	-25.9896732316165
164	-25.9893705015162
165	-25.9896784868382
166	-26.0004434582582
167	-26.0166237554472
168	-26.0159927186354
169	-26.0276773975472
170	-26.0461688552112
171	-26.0451478777189
172	-26.0488205276732
173	-26.0656577804168
174	-26.0748446026735
175	-26.0919020968147
176	-26.1145335782344
177	-26.1101128146296
178	-26.1349484473983
179	-26.130436795055
180	-26.1481256081293
181	-26.1531036371978
182	-26.1688057119592
183	-26.1772047074839
184	-26.1898713839589
185	-26.1938577672722
186	-26.1921056939439
187	-26.197024754539
188	-26.2009428482614
189	-26.2080318569035
190	-26.2312885809265
191	-26.2356154340566
192	-26.2382832405017
193	-26.2420734917041
194	-26.2485520500158
195	-26.2604563961708
196	-26.257540425584
197	-26.2525043535668
198	-26.2502940220717
199	-26.2546720169935
200	-26.2581457828453
201	-26.2708779329444
202	-26.2744351401391
203	-26.2753810186276
204	-26.2722926784208
205	-26.2772734301671
206	-26.2806448769241
207	-26.287475245303
208	-26.2876087816996
209	-26.2973966041667
210	-26.2948419994295
211	-26.3077036140918
212	-26.3178631472087
213	-26.321421572174
214	-26.3282176151058
215	-26.3299139562401
216	-26.328544609613
217	-26.3419921318178
218	-26.3519521237379
219	-26.373419024675
220	-26.3705699404114
221	-26.3802349252509
222	-26.3802325750228
223	-26.3844959507294
224	-26.3868428386509
225	-26.3813055015586
226	-26.393912426739
227	-26.3983633172517
228	-26.395226576019
229	-26.3989710950179
230	-26.3970215561274
231	-26.3978088215065
232	-26.4067964446957
233	-26.4087139032286
234	-26.4202141809043
235	-26.4254487817385
236	-26.4190313977891
237	-26.4124349210371
238	-26.4179595220644
239	-26.4287747663037
240	-26.4459374557335
241	-26.4536955697738
242	-26.4629696460285
243	-26.470274666231
244	-26.4758117926724
245	-26.4863202647687
246	-26.4952619297842
247	-26.5068989505945
248	-26.505327660091
249	-26.5123032885705
250	-26.5111068818961
251	-26.5115680759516
252	-26.5207875347413
253	-26.5234685447189
254	-26.5304197380441
255	-26.5444962228029
256	-26.5551183715495
257	-26.5558401879317
258	-26.5588486458619
259	-26.5581271133572
260	-26.5634670338359
261	-26.5710104112609
262	-26.5760156007944
263	-26.5821198955742
264	-26.5855926118408
265	-26.5951429599814
266	-26.6024403943919
267	-26.6077563086874
268	-26.6241046759317
269	-26.635558752842
270	-26.6319128726022
271	-26.639652270097
272	-26.6439649205994
273	-26.646047650909
274	-26.6501685008177
275	-26.6563401137131
276	-26.6672682504389
277	-26.6763328790481
278	-26.6875258311612
279	-26.6914312765667
280	-26.7020394172318
281	-26.7068053064894
282	-26.71319777763
283	-26.7156250628954
284	-26.7195105689632
285	-26.7292959953591
286	-26.7304435455948
287	-26.7222535537615
288	-26.7320516416303
289	-26.7386335620493
290	-26.7433862643424
291	-26.7482808920222
292	-26.751660977751
293	-26.757261752533
294	-26.7737087801264
295	-26.7756498527581
296	-26.7762664989712
297	-26.7783670034789
298	-26.7839960194562
299	-26.7931236534579
300	-26.7954260622328
301	-26.7922455549474
302	-26.8025655560728
303	-26.8093647730735
304	-26.8131413304862
305	-26.8200279424662
306	-26.8285966541036
307	-26.8286662097842
308	-26.8406755366725
309	-26.8375327296699
310	-26.8416061012289
311	-26.8424649928526
312	-26.8541258458337
313	-26.8553113893592
314	-26.8569084503973
315	-26.8580745941141
316	-26.8575509742705
317	-26.8573686582143
318	-26.8561188302412
319	-26.8551226631731
320	-26.8658617739705
321	-26.8689450012786
322	-26.8743082749224
323	-26.8792562633853
324	-26.8752103490688
325	-26.872641425981
326	-26.8734957338693
327	-26.8771892614306
328	-26.8829590881786
329	-26.8891654297696
330	-26.8997842527314
331	-26.9005690817988
332	-26.9062929079015
333	-26.9090478596808
334	-26.9084868646632
335	-26.9137171204063
336	-26.9138295150731
337	-26.9202786364563
338	-26.9188228707919
339	-26.9194422304073
340	-26.9218788428854
341	-26.923623121726
342	-26.9304300985292
343	-26.9333048208452
344	-26.9425684530632
345	-26.9452725757879
346	-26.9474507538707
347	-26.9513274433535
348	-26.9499848280654
349	-26.9471272933412
350	-26.9509791893584
351	-26.9445866454941
352	-26.9365743115363
353	-26.9384689839813
354	-26.9427536420329
355	-26.9503404775365
356	-26.9552625531639
357	-26.9583038688929
358	-26.9646020850714
359	-26.9619965433711
360	-26.9619458475712
361	-26.966464583742
362	-26.9760143765191
363	-26.9777116930439
364	-26.9858876148982
365	-26.9890059338659
366	-26.9932263315287
367	-26.9971685321828
368	-27.0046620205329
369	-27.0034965842638
370	-27.004231223055
371	-27.0080889302728
372	-27.011997107586
373	-27.0143816656229
374	-27.0215320371921
375	-27.0249823243456
376	-27.0249601999073
377	-27.0289473566788
378	-27.0310742835555
379	-27.0287466552581
380	-27.0310677827174
381	-27.0338860995045
382	-27.0382963791382
383	-27.0434600078445
384	-27.0419450406354
385	-27.0449780898711
386	-27.0492037099972
387	-27.0450789176434
388	-27.0460387848254
389	-27.0540609148582
390	-27.0603414803173
391	-27.0626367249006
392	-27.0674958929958
393	-27.0703985513197
394	-27.071411135649
395	-27.070018004268
396	-27.0780539464674
397	-27.0777667477025
398	-27.0849319402293
399	-27.0867734959288
400	-27.0928836507596
401	-27.0963440479962
402	-27.0932591006905
403	-27.0942026239172
404	-27.0981950814012
405	-27.1044914090938
406	-27.1105976222563
407	-27.1140039842649
408	-27.1167785664339
409	-27.1241523821887
410	-27.1315767684528
411	-27.1336252303143
412	-27.1333684910742
413	-27.1418626020504
414	-27.1417464880841
415	-27.1448926476568
416	-27.145577986489
417	-27.1479518604867
418	-27.147631094224
419	-27.1504950846876
420	-27.1526694161191
421	-27.1518356360015
422	-27.1578484345777
423	-27.1606706332676
424	-27.1616215052865
425	-27.1556024658963
426	-27.1564763481254
427	-27.1594099736751
428	-27.1641426591615
429	-27.1668659426677
430	-27.1685508772103
431	-27.1687127105961
432	-27.1706313119163
433	-27.174952929672
434	-27.1756864896902
435	-27.1772447643007
436	-27.1777267772154
437	-27.1841229930354
438	-27.1852988319233
439	-27.1921933528445
440	-27.1913534370779
441	-27.1903986855962
442	-27.1932759753378
443	-27.1926348217325
444	-27.1990363336389
445	-27.2030386822276
446	-27.2007016859413
447	-27.2052418154689
448	-27.2104438938693
449	-27.2169964353462
450	-27.2243567837099
451	-27.2266094735675
452	-27.2276158237453
453	-27.22874061564
454	-27.2264172458715
455	-27.2262651343626
456	-27.2371839597665
457	-27.2375849604327
458	-27.2445689690775
459	-27.2469781351627
460	-27.2480415362888
461	-27.2518602637829
462	-27.2503464433299
463	-27.2567224175985
464	-27.2583380966392
465	-27.2629581249406
466	-27.2643573087782
467	-27.2653121553586
468	-27.2715345507154
469	-27.2736330988956
470	-27.2720212972371
471	-27.274138402288
472	-27.2812660672814
473	-27.2806222933204
474	-27.2832284669006
475	-27.2837878083444
476	-27.2772505473933
477	-27.2807491048908
478	-27.2783894411889
479	-27.2771396673924
480	-27.2769178290543
481	-27.2776483466575
482	-27.278293052381
483	-27.2788045045147
484	-27.2841217600894
485	-27.2937979748282
486	-27.297900153867
487	-27.2987892580166
488	-27.3029418268103
489	-27.3105673814875
490	-27.3168154755433
491	-27.3188949301554
492	-27.3241963899376
493	-27.3256222947434
494	-27.326994517009
495	-27.3263132374852
496	-27.3287629981014
497	-27.3314785894724
498	-27.3333689979603
499	-27.3376654849899
500	-27.3416842214069
501	-27.3434311312441
502	-27.3433186011881
503	-27.3502203337907
504	-27.3529808587911
505	-27.3517740979386
506	-27.3530941514494
507	-27.3568245043294
508	-27.3580453468824
509	-27.3567288742504
510	-27.3581349114172
511	-27.3613748976191
512	-27.3624286162815
513	-27.3605987041982
514	-27.3634018025631
515	-27.3655867261051
516	-27.3662953172012
517	-27.3688813608824
518	-27.3747928764928
519	-27.3776824219517
520	-27.3762479838017
521	-27.3761276061945
522	-27.379112665918
523	-27.3842818021307
524	-27.3849626812629
525	-27.3863522005113
526	-27.3861202213019
527	-27.3847042298334
528	-27.3793921485608
529	-27.3801451011349
530	-27.3850330997819
531	-27.3836818277631
532	-27.3859532269591
533	-27.3922359752057
534	-27.3935824000866
535	-27.3938454405172
536	-27.3960219522723
537	-27.3917953186294
538	-27.395175797719
539	-27.3967180669148
540	-27.3979803039746
541	-27.4028666387453
542	-27.4015278518486
543	-27.4018539518399
544	-27.3996588476809
545	-27.3993515504265
546	-27.4010492348946
547	-27.4008790140596
548	-27.4004277936142
549	-27.4029747767199
550	-27.4016412226068
551	-27.4001790389922
552	-27.3984814758317
553	-27.3969652269156
554	-27.4040283829973
555	-27.4033451097373
556	-27.4076480094633
557	-27.4100793716435
558	-27.410602042092
559	-27.4110486150104
560	-27.41011271406
561	-27.4138162638011
562	-27.4210114050951
563	-27.4215094363953
564	-27.4211347899146
565	-27.4220804843426
566	-27.4225579897826
567	-27.425726503264
568	-27.4279319875424
569	-27.4302500117483
570	-27.4338128871444
571	-27.436229423487
572	-27.4396449477083
573	-27.4401307672912
574	-27.445148952699
575	-27.4506385394914
576	-27.4509800662519
577	-27.4518754958313
578	-27.4567674527375
579	-27.4597698325682
580	-27.4618024428154
581	-27.4638915224003
582	-27.4654936770545
583	-27.4678864320747
584	-27.4682050837879
585	-27.4663411887169
586	-27.4641523023437
587	-27.4656810454709
588	-27.4663986362108
589	-27.4662259866591
590	-27.4711781493746
591	-27.4738226967094
592	-27.4763717148126
593	-27.4770204049276
594	-27.4759603154011
595	-27.4789766374194
596	-27.4793766481858
597	-27.4771277032018
598	-27.4790804336792
599	-27.4840317949356
600	-27.4883439855964
601	-27.4920349671934
602	-27.4967601547226
603	-27.4983986002769
604	-27.4969711556605
605	-27.4997313330835
606	-27.5040217610428
607	-27.5089157776234
608	-27.5103617968713
609	-27.5087323132613
610	-27.5116979105957
611	-27.5144174216103
612	-27.5145480110527
613	-27.5172231534698
614	-27.518284544512
615	-27.5198912373014
616	-27.5198473523602
617	-27.5208919345188
618	-27.5241437469831
619	-27.526686893051
620	-27.5263757257869
621	-27.532462361746
622	-27.5282166034398
623	-27.5341150856275
624	-27.5374994266672
625	-27.5394642265044
626	-27.5408840723745
627	-27.5441173566026
628	-27.5488677197024
629	-27.5503033242311
630	-27.5499786459863
631	-27.5501780761525
632	-27.5536283417563
633	-27.5560294410807
634	-27.5569892324072
635	-27.5597653097797
636	-27.5653586353609
637	-27.5667234480819
638	-27.5689565889619
639	-27.5681156173763
640	-27.573150473877
641	-27.5749250816732
642	-27.5777341967023
643	-27.5790379545802
644	-27.57989068403
645	-27.5847232311914
646	-27.586675977406
647	-27.589269869863
648	-27.5867736497429
649	-27.5881856551827
650	-27.5879096553348
651	-27.5897950980015
652	-27.588654691219
653	-27.5887648387649
654	-27.5915154458945
655	-27.5933279489122
656	-27.5923622051605
657	-27.5930007069209
658	-27.5982369044938
659	-27.6012836938451
660	-27.6037485910144
661	-27.6017844303026
662	-27.6066977082809
663	-27.6035329928187
664	-27.6047256386348
665	-27.6052072038747
666	-27.6105643282401
667	-27.6156183343104
668	-27.6205155311846
669	-27.6215427024943
670	-27.6243012968472
671	-27.6287749501776
672	-27.6307898001576
673	-27.6294319734409
674	-27.6336812861265
675	-27.6385698161492
676	-27.6387353734472
677	-27.6396289969451
678	-27.6430418264805
679	-27.6433625441047
680	-27.6453986753927
681	-27.6471836273946
682	-27.6491452980873
683	-27.6483127187698
684	-27.6505883031469
685	-27.6536414385657
686	-27.652860634822
687	-27.6526175935234
688	-27.6515913656562
689	-27.6547751918216
690	-27.6582076498886
691	-27.6575852834279
692	-27.6586119145466
693	-27.6577924566377
694	-27.6537161470698
695	-27.6551371511278
696	-27.6541920431411
697	-27.6532460800437
698	-27.654774923824
699	-27.6568403154076
700	-27.65905764962
701	-27.6573700289987
702	-27.6569789605461
703	-27.6615473625158
704	-27.6607245929582
705	-27.6612935727671
706	-27.6631289318275
707	-27.6678765759734
708	-27.6703574835289
709	-27.6718378193883
710	-27.6747181141335
711	-27.6778584940581
712	-27.6786961054757
713	-27.6778302811224
714	-27.6811309102697
715	-27.6832388524043
716	-27.686423502332
717	-27.684460329252
718	-27.6857490714792
719	-27.6863520328822
720	-27.6864236176828
721	-27.6875600149322
722	-27.6882181728753
723	-27.6874180749677
724	-27.6859952546432
725	-27.6923597876593
726	-27.6931078142834
727	-27.6922651007126
728	-27.692369487392
729	-27.6939188111169
730	-27.6949740361034
731	-27.6945707349759
732	-27.696700837076
733	-27.6965620522251
734	-27.6926657109789
735	-27.69785489795
736	-27.6958670559311
737	-27.698154341155
738	-27.696301808106
739	-27.6974627837059
740	-27.6978806952829
741	-27.6970126212306
742	-27.6956216978276
743	-27.6952766055151
744	-27.6943770530816
745	-27.6966710385664
746	-27.6963107023484
747	-27.7002197213323
748	-27.7004472091515
749	-27.7009925496566
750	-27.6999851835991
751	-27.700487408519
752	-27.7003241381233
753	-27.6985346833377
754	-27.7008446530363
755	-27.7024011214123
756	-27.7045223896723
757	-27.705658016615
758	-27.7081876201526
759	-27.7106358653404
760	-27.713394329321
761	-27.7174283111743
762	-27.7176301418826
763	-27.7191447531095
764	-27.7217098620127
765	-27.7220666655645
766	-27.7258652763237
767	-27.7276882987158
768	-27.7314854440904
769	-27.7322969246764
770	-27.7369118533946
771	-27.7391146942795
772	-27.7383952126775
773	-27.7374069035496
774	-27.7370058633298
775	-27.7365055943656
776	-27.7391642685436
777	-27.7374101823608
778	-27.7383609084008
779	-27.739305954734
780	-27.7381352189755
781	-27.7414736671428
782	-27.7420279883996
783	-27.7437349068027
784	-27.7443108669625
785	-27.7468823251603
786	-27.7462472193546
787	-27.7509508520261
788	-27.7529831035551
789	-27.7566015956356
790	-27.7546324776439
791	-27.7573966552065
792	-27.758168757969
793	-27.7606739110665
794	-27.764326632804
795	-27.7669850199093
796	-27.7684227734947
797	-27.767623415147
798	-27.7709124849368
799	-27.7750974697944
800	-27.7770210624824


==> resSysDistA1VsSinrNonOrtho-Static-5.tsv <==
1	-1.46540349895908
2	-5.66089891849341
3	-10.8745954668867
4	-14.4211422158256
5	-17.0052292835649
6	-18.9318051504959
7	-20.2597456659695
8	-21.5692657702548
9	-22.5818122499626
10	-23.8280710880216
11	-24.8879179999687
12	-25.702936912163
13	-26.2758850856978
14	-26.9937274743405
15	-27.8316534752305
16	-28.6667858496888
17	-29.4645363527591
18	-29.7403825513707
19	-30.0171783450153
20	-30.219600599311
21	-30.4048500381715
22	-30.6325096727677
23	-30.9389859460291
24	-31.2218197743906
25	-31.2453319735611
26	-31.2521022744027
27	-31.7112270521874
28	-31.9156977386455
29	-32.1382928560492
30	-32.4565796825817
31	-32.7330047520768
32	-32.9150407131862
33	-33.1503550303069
34	-33.1006325725138
35	-33.1417705428405
36	-33.4863161299501
37	-33.7590804272455
38	-33.9919416954966
39	-34.174517185821
40	-34.2600665827198
41	-34.3119322171006
42	-34.1976605537764
43	-34.379157756815
44	-34.5126376501084
45	-34.6814363744638
46	-34.8064936784192
47	-34.8851758920341
48	-34.9724848258049
49	-34.8410621309737
50	-35.0464819312011
51	-35.1921104808351
52	-35.3807175492117
53	-35.4791883857934
54	-35.5787841766481
55	-35.6970150965925
56	-35.6363352930741
57	-35.8274833667985
58	-35.9989139348387
59	-36.2225482446447
60	-36.2860678005518
61	-36.4306475566017
62	-36.5142649002098
63	-36.5245681657343
64	-36.6754985774267
65	-36.7062089339996
66	-36.7591595710045
67	-36.6895559847436
68	-36.8006756215747
69	-36.8638759088301
70	-36.9716760932697
71	-37.017032618227
72	-37.1131424282468
73	-37.113631026769
74	-37.0749135309623
75	-37.148798315928
76	-37.152583849361
77	-37.3059125971707
78	-37.2707857846631
79	-37.4265898209327
80	-37.6324194027311
81	-37.7275387664698
82	-37.7049913218535
83	-37.7080936316754
84	-37.6904681619828
85	-37.8121984267619
86	-37.8824736148165
87	-38.0084491528867
88	-38.032367965298
89	-38.1843900708889
90	-38.1725013708667
91	-38.2961878137457
92	-38.3045204805726
93	-38.2516763003222
94	-38.2872767639094
95	-38.2710385782347
96	-38.2562327204787
97	-38.2901861572519
98	-38.31093986858
99	-38.3320708226807
100	-38.339043931739
101	-38.434580312156
102	-38.4842598683823
103	-38.5273157688023
104	-38.6552466477527
105	-38.7074394212378
106	-38.6779864516202
107	-38.6793657714082
108	-38.7307756689674
109	-38.7209993770521
110	-38.7876890752393
111	-38.7445825941987
112	-38.6421655655671
113	-38.6807043694814
114	-38.7189695917506
115	-38.8150784700466
116	-38.8773269501729
117	-38.9796134983768
118	-39.0124167574861
119	-39.1281971421046
120	-39.2437460745311
121	-39.3231494946633
122	-39.3349046729321
123	-39.4033302699634
124	-39.4362262886103
125	-39.4391919561371
126	-39.4377054629475
127	-39.4921468361177
128	-39.5322366467208
129	-39.5646464738633
130	-39.5272167507095
131	-39.6056181434853
132	-39.5685764709372
133	-39.626333303923
134	-39.7167139398266
135	-39.6867985677958
136	-39.6979247718905
137	-39.7044064143585
138	-39.6594487907196
139	-39.7621520005886
140	-39.7799944181099
141	-39.846628559194
142	-39.8287348997292
143	-39.9312936230607
144	-39.9226989037544
145	-40.0141486559722
146	-39.9846257293571
147	-40.0151583225348
148	-40.092965090146
149	-40.1830599431862
150	-40.2821436134828
151	-40.2452798680272
152	-40.2620158422533
153	-40.2878132196227
154	-40.3520988564197
155	-40.4527856268227
156	-40.5242487902174
157	-40.582685861533
158	-40.5159331655885
159	-40.5523775940972
160	-40.6460268501654
161	-40.6351565039189
162	-40.6252375710519
163	-40.6437450310026
164	-40.5594454169516
165	-40.4845890920568
166	-40.5037447231086
167	-40.5320551504763
168	-40.5267972420407
169	-40.4950150648074
170	-40.4311115781281
171	-40.5054632464596
172	-40.4806925989344
173	-40.5727460470717
174	-40.6736829601313
175	-40.711068661798
176	-40.7632365034999
177	-40.7957867443163
178	-40.7959986406921
179	-40.8603555347808
180	-40.9699545736275
181	-40.9910039835527
182	-41.0061650398653
183	-41.0478893737582
184	-41.1123102183758
185	-41.1896373704705
186	-41.2304709725621
187	-41.2947832822011
188	-41.3126142591245
189	-41.4088563365744
190	-41.3763794660772
191	-41.3817912810471
192	-41.4151765129763
193	-41.4271268198995
194	-41.5077015262876
195	-41.4835337229334
196	-41.461412568677
197	-41.5493524070896
198	-41.5290035052244
199	-41.5864539019405
200	-41.6248973003334
201	-41.6893031962201
202	-41.7316691947418
203	-41.7548662713147
204	-41.73095737578
205	-41.7249559719032
206	-41.6703436276488
207	-41.614116486169
208	-41.6163606247504
209	-41.563200597266
210	-41.5821658515828
211	-41.6653351241998
212	-41.766188767028
213	-41.7682008969922
214	-41.8902692369629
215	-41.9568834682435
216	-41.9209281115755
217	-42.0117201515423
218	-42.0777136725128
219	-42.0974334539641
220	-42.139343165857
221	-42.1248228048983
222	-42.1043082551153
223	-42.1793841034734
224	-42.2113538738587
225	-42.2268970059895
226	-42.2401201817633
227	-42.2481470171516
228	-42.2556373693924
229	-42.2785989732152
230	-42.2949565385456
231	-42.2475885056691
232	-42.2730288146808
233	-42.2542606150404
234	-42.3768466358723
235	-42.392507668433
236	-42.4408487916598
237	-42.4366487912673
238	-42.4643361711885
239	-42.4730041922698
240	-42.5184373065736
241	-42.5161283798508
242	-42.4903390725082
243	-42.5193247495886
244	-42.5154806582024
245	-42.5096187838006
246	-42.523346758346
247	-42.5868705135533
248	-42.6315179371701
249	-42.6249059858572
250	-42.6633188864658
251	-42.6817508416441
252	-42.6769301151076
253	-42.6875044349963
254	-42.7109791779686
255	-42.7222063044176
256	-42.764154386597
257	-42.737069637194
258	-42.7337237681416
259	-42.6951014731096
260	-42.6932355515547
261	-42.7430356978693
262	-42.7190689308357
263	-42.696905556601
264	-42.751718922503
265	-42.7153363068634
266	-42.7150340607138
267	-42.6973331831602
268	-42.7671719593657
269	-42.781264682497
270	-42.7426321313527
271	-42.7182052286727
272	-42.7348833766982
273	-42.7261624468435
274	-42.7809416274402
275	-42.8254917315735
276	-42.8027192924678
277	-42.8860035472509
278	-42.8810924570886
279	-42.9356774448285
280	-42.9813047179206
281	-43.0306890430826
282	-43.1003723289689
283	-43.0894784692252
284	-43.100933940492
285	-43.1529119501304
286	-43.194517155434
287	-43.2789878662664
288	-43.2858340300232
289	-43.3044038757463
290	-43.3225600588548
291	-43.3308266010052
292	-43.3522202945789
293	-43.3483982919069
294	-43.4145680879456
295	-43.4302165592041
296	-43.4374420352699
297	-43.4693891228517
298	-43.5380855356491
299	-43.5432102995174
300	-43.5680252115458
301	-43.5466941297436
302	-43.4845966188416
303	-43.4953162804076
304	-43.4605744244834
305	-43.5156770148262
306	-43.5170028806362
307	-43.5494387209943
308	-43.589143503463
309	-43.5910498602347
310	-43.6219715432835
311	-43.6383196852122
312	-43.6493397796263
313	-43.6304734434426
314	-43.6941513440092
315	-43.7375281779683
316	-43.7697594814416
317	-43.7941286520857
318	-43.8097884993395
319	-43.8439001521044
320	-43.9024806548538
321	-43.9825763428394
322	-44.0359834662942
323	-44.0991048822172
324	-44.0958548744034
325	-44.1383946601636
326	-44.1960101622803
327	-44.2245900282361
328	-44.1985098333764
329	-44.240430510692
330	-44.2778004691283
331	-44.2773273221277
332	-44.3047364680654
333	-44.3305682239988
334	-44.3372622643342
335	-44.3506280922491
336	-44.4163581565135
337	-44.3826620829556
338	-44.4011196670225
339	-44.4138296410822
340	-44.4535069026389
341	-44.4529118937079
342	-44.4990327283971
343	-44.4896963008799
344	-44.5419485030948
345	-44.6394399538189
346	-44.6405273707974
347	-44.6300180618192
348	-44.642111203019
349	-44.5906260829673
350	-44.6079736084507
351	-44.6088315231257
352	-44.627841623593
353	-44.6450553655778
354	-44.675959491989
355	-44.6718306843088
356	-44.7043483746377
357	-44.6722901070602
358	-44.6566287392192
359	-44.6627670062873
360	-44.6950235720409
361	-44.7071019079597
362	-44.7460756519628
363	-44.7367990226874
364	-44.7882977213789
365	-44.7415209729487
366	-44.7180398692777
367	-44.7280343691568
368	-44.721659617182
369	-44.7173611016491
370	-44.6889778499979
371	-44.7336526635122
372	-44.7257530191263
373	-44.7587679047943
374	-44.7515356466524
375	-44.7958237830162
376	-44.8198601611857
377	-44.8761036470295
378	-44.8682917897941
379	-44.8845945249934
380	-44.8095029638923
381	-44.8861665325088
382	-44.8806278232918
383	-44.8374951575962
384	-44.7935222744201
385	-44.7720195032153
386	-44.7612937866383
387	-44.7791539907537
388	-44.7425374720569
389	-44.7338459238923
390	-44.7239976437726
391	-44.6826331195035
392	-44.6304647527919
393	-44.5752919509923
394	-44.62775016985
395	-44.6454838964546
396	-44.6199203073181
397	-44.605126744245
398	-44.6011259300663
399	-44.6490029183739
400	-44.6341200175629
401	-44.6685191908374
402	-44.7278398477086
403	-44.723393112459
404	-44.7748846370501
405	-44.8071429547445
406	-44.7786036747494
407	-44.7804951673978
408	-44.8102523858374
409	-44.8751149721433
410	-44.8975591164946
411	-44.8906655274811
412	-44.9148816559957
413	-44.9588252922618
414	-44.9744672588253
415	-45.0216042606482
416	-45.0183591555691
417	-45.0659038002972
418	-45.0694451176145
419	-45.0371308304158
420	-45.0131961026418
421	-45.0148996832713
422	-45.0891451241778
423	-45.1019127027838
424	-45.114323399437
425	-45.098983665268
426	-45.119611787767
427	-45.1644636304032
428	-45.151416922108
429	-45.1531042405971
430	-45.137924572958
431	-45.159048000378
432	-45.1681629408275
433	-45.1734637077661
434	-45.1479910897982
435	-45.1313489139409
436	-45.0876993115307
437	-45.0824655886513
438	-45.0585187662697
439	-45.0841268454678
440	-45.1393384943068
441	-45.1577812532358
442	-45.1425016580955
443	-45.1086261986153
444	-45.073412400617
445	-45.0927895831242
446	-45.0884558308686
447	-45.1320035491367
448	-45.1432529142776
449	-45.109866760111
450	-45.0977859030942
451	-45.0828966824218
452	-45.1021253125524
453	-45.1216871700269
454	-45.0856264823528
455	-45.1019254635614
456	-45.1196996345696
457	-45.1323179701605
458	-45.1619767981134
459	-45.198497135317
460	-45.1946913602721
461	-45.1895291579802
462	-45.1603553339929
463	-45.1784370493272
464	-45.1535848853682
465	-45.1842146265059
466	-45.1846358646346
467	-45.223231745363
468	-45.2457931600577
469	-45.2371985124549
470	-45.1968232086435
471	-45.2100097997749
472	-45.2011435636094
473	-45.2262078226131
474	-45.2130869217362
475	-45.2547082727631
476	-45.2365465860648
477	-45.2495019805685
478	-45.2322389893809
479	-45.3158869645595
480	-45.2933761708508
481	-45.3404236233753
482	-45.335977829694
483	-45.3457065710429
484	-45.3876916693663
485	-45.4109084921148
486	-45.4513216617118
487	-45.448938004102
488	-45.4130601255336
489	-45.3865141583299
490	-45.3868135075652
491	-45.3710504827228
492	-45.3826524947289
493	-45.3865700363062
494	-45.3882983855313
495	-45.41472740535
496	-45.4071972940171
497	-45.4395293550299
498	-45.4477862754736
499	-45.4775130253937
500	-45.5177516489407
501	-45.5442213956697
502	-45.5830722796177
503	-45.6095436459479
504	-45.6155768551823
505	-45.6303432007541
506	-45.6491204457917
507	-45.6213602731488
508	-45.6400185693889
509	-45.6732151982516
510	-45.6595966451634
511	-45.6213180595539
512	-45.6333897731079
513	-45.6450664443202
514	-45.663551009419
515	-45.6804483250647
516	-45.6685460088294
517	-45.694874194755
518	-45.7424486406656
519	-45.7382607963818
520	-45.783875883464
521	-45.8147760772244
522	-45.8630211898583
523	-45.8663428774707
524	-45.8737361104876
525	-45.861859292606
526	-45.848330094768
527	-45.8596456263359
528	-45.8774384331011
529	-45.8966151763851
530	-45.8957868056363
531	-45.9161557495833
532	-45.944080197273
533	-45.971988504868
534	-46.0144565803149
535	-46.0489311895866
536	-46.0831194216622
537	-46.1140521728339
538	-46.1511264439572
539	-46.1796308428481
540	-46.2152627774902
541	-46.2434661044549
542	-46.2825400815086
543	-46.2766146041284
544	-46.2472933332301
545	-46.2754501809881
546	-46.3012593177153
547	-46.3103857167621
548	-46.3026407645154
549	-46.3387161933657
550	-46.3255432502152
551	-46.3301560029979
552	-46.3659392083923
553	-46.438383727068
554	-46.4695656314746
555	-46.4720618719295
556	-46.5085546573392
557	-46.506176751036
558	-46.4983434948391
559	-46.509613123356
560	-46.5234366346698
561	-46.5255793996632
562	-46.4966684766681
563	-46.5149819525076
564	-46.4955307759156
565	-46.508709204422
566	-46.5072340450209
567	-46.5349640119603
568	-46.5293195420591
569	-46.5159003049538
570	-46.521267819483
571	-46.535342629403
572	-46.5179805398449
573	-46.5321703448123
574	-46.6125886537242
575	-46.6158662107766
576	-46.6443362127407
577	-46.6255334852929
578	-46.6584828750928
579	-46.642957849876
580	-46.6668065801842
581	-46.6575275222175
582	-46.6624238240729
583	-46.6868773557026
584	-46.68261356768
585	-46.6608550903661
586	-46.695155640193
587	-46.688642627142
588	-46.6803836882104
589	-46.6781429033274
590	-46.6963682652189
591	-46.7190515750806
592	-46.7095656641384
593	-46.7418062928185
594	-46.742267133082
595	-46.7300868034579
596	-46.7254284799539
597	-46.7301370099828
598	-46.7584377795133
599	-46.7864574472612
600	-46.7651534320722
601	-46.7467173883456
602	-46.8074990143598
603	-46.7843505605257
604	-46.808156018181
605	-46.8286963480259
606	-46.8597510072898
607	-46.8642327762527
608	-46.8564982536641
609	-46.8535673274796
610	-46.8650627307469
611	-46.8770120590477
612	-46.8769035631765
613	-46.9137054976995
614	-46.9090536027892
615	-46.9435908800181
616	-46.943667579535
617	-46.9690133620402
618	-46.9742504346138
619	-46.9717520444527
620	-46.9766940491763
621	-47.0130421575069
622	-47.0276845086337
623	-46.9994163286595
624	-47.0075920971789
625	-47.0268716568911
626	-47.0321340287126
627	-47.0413145696025
628	-47.0383336354709
629	-47.0580524192838
630	-47.0633480797592
631	-47.1040297523817
632	-47.1285309339374
633	-47.1015966893089
634	-47.1136550902557
635	-47.0781204868319
636	-47.0664039796766
637	-47.1120038737787
638	-47.1347796181094
639	-47.1051774585188
640	-47.0900143117702
641	-47.1098373779061
642	-47.0831146995849
643	-47.120648103059
644	-47.1126322167433
645	-47.1167896241497
646	-47.1424612972043
647	-47.1301484768993
648	-47.1668194762157
649	-47.200902540473
650	-47.1710307508614
651	-47.2189624954096
652	-47.208300793786
653	-47.2290671575902
654	-47.2238779112867
655	-47.2241023985146
656	-47.212488290782
657	-47.2104533827769
658	-47.2307515166022
659	-47.2912194618825
660	-47.3071801469992
661	-47.3152116747925
662	-47.3313177734894
663	-47.3153666481964
664	-47.2522154160652
665	-47.2495044973756
666	-47.2562536020705
667	-47.2450931405204
668	-47.2495070352336
669	-47.2924248868486
670	-47.3364535345619
671	-47.3538949965015
672	-47.4038290978769
673	-47.405646324267
674	-47.3983730916923
675	-47.4039245118399
676	-47.386030133761
677	-47.4172566840453
678	-47.4108783417008
679	-47.4759075055483
680	-47.4897710839302
681	-47.5204020859381
682	-47.5472975922071
683	-47.4915766983836
684	-47.5195385676187
685	-47.5313987578318
686	-47.5549737522737
687	-47.5333800839431
688	-47.5840212927504
689	-47.5920203429257
690	-47.6036262907085
691	-47.6286295558755
692	-47.609308258812
693	-47.5895146923724
694	-47.6143316728817
695	-47.6368918106782
696	-47.6451221870536
697	-47.6323558956596
698	-47.6323162737834
699	-47.6315123732798
700	-47.6113851580995
701	-47.6103768786322
702	-47.6256474939595
703	-47.5846219239398
704	-47.5957685919186
705	-47.584971088863
706	-47.5735229101302
707	-47.5669325105772
708	-47.578548277459
709	-47.5751968916204
710	-47.5934438580418
711	-47.5854018426431
712	-47.5916888170902
713	-47.5873053162903
714	-47.6040095516653
715	-47.6123060218487
716	-47.6025232376712
717	-47.6240501008097
718	-47.6419084338821
719	-47.6135807969439
720	-47.6129744930427
721	-47.648340191385
722	-47.6641522126857
723	-47.6972319196872
724	-47.6876633776861
725	-47.7074125570182
726	-47.7119208342503
727	-47.6825612222236
728	-47.6636201707649
729	-47.6442725564908
730	-47.6794912610706
731	-47.674431573405
732	-47.6687829255937
733	-47.6490217921057
734	-47.6575712887378
735	-47.703717249606
736	-47.6726849472108
737	-47.6689326926864
738	-47.6518955882485
739	-47.6752791430503
740	-47.6616371743692
741	-47.6747473621536
742	-47.6674735941634
743	-47.6660295844162
744	-47.6580428451942
745	-47.6844030403321
746	-47.6768635366299
747	-47.6922070388995
748	-47.70936233408
749	-47.6917573943269
750	-47.6939861771207
751	-47.6764979615517
752	-47.6454612109388
753	-47.6313573268582
754	-47.5985647547251
755	-47.6137173389947
756	-47.6314497966529
757	-47.654758057656
758	-47.639652783223
759	-47.6500038501935
760	-47.6502780019479
761	-47.6461703152597
762	-47.6405685193742
763	-47.6267633590064
764	-47.64894570215
765	-47.6544813596386
766	-47.6567671673305
767	-47.6891368593947
768	-47.7116627737357
769	-47.7017978074071
770	-47.6902688706429
771	-47.7026781210172
772	-47.6517510735518
773	-47.6261051953353
774	-47.653053431948
775	-47.6905535112461
776	-47.7019834690546
777	-47.7139845396971
778	-47.7010995964462
779	-47.6828198096189
780	-47.692819957171
781	-47.7233867666127
782	-47.6962488825574
783	-47.7248343909343
784	-47.7170859016944
785	-47.7339491374664
786	-47.7186498155671
787	-47.7005280601463
788	-47.6966605270357
789	-47.7157503515395
790	-47.6893988941455
791	-47.7076403164217
792	-47.7340554546045
793	-47.7661772140927
794	-47.7581796059691
795	-47.7674319586092
796	-47.7238093446524
797	-47.7471895154579
798	-47.7446070886677
799	-47.7663693414011
800	-47.7649807833286


==> resSysDistA1VsSinrNonOrtho-Static-7.tsv <==
1	-3.62492136824854
2	-6.21143068631179
3	-7.58405863618665
4	-8.92162021730185
5	-9.93667470484481
6	-11.3436885843314
7	-12.3958870040646
8	-13.1828028300761
9	-14.1048438271962
10	-14.6043450902463
11	-14.8372641058221
12	-15.3049974239445
13	-15.7037415253685
14	-15.8497882499612
15	-16.2470818161898
16	-16.4392665147012
17	-16.4426563797666
18	-16.3645601436242
19	-16.3103761657915
20	-16.1591583764786
21	-16.0667330213894
22	-15.6937958635334
23	-15.3398192156894
24	-15.0473572579951
25	-14.7004355876546
26	-14.4220333776526
27	-14.046098684416
28	-13.6954490895525
29	-13.3946226860235
30	-13.0357970064601
31	-12.7089326153891
32	-12.4120081180322
33	-12.0975371970334
34	-11.7830915429622
35	-11.5088817297348
36	-11.2153415544442
37	-10.9282062040696
38	-10.6369814348832
39	-10.4080231719774
40	-10.2076001906501
41	-9.97910373773327
42	-9.7503535951406
43	-9.52865090979701
44	-9.35914775041901
45	-9.19010469306259
46	-9.01576237142621
47	-8.82805934318006
48	-8.64678599317702
49	-8.45247126209987
50	-8.28682906440184
51	-8.1086742754271
52	-7.9461789582146
53	-7.81715366024481
54	-7.67273898236467
55	-7.55793189025479
56	-7.42437277860698
57	-7.30961478669798
58	-7.19685590630988
59	-7.08617331770143
60	-6.97100276383052
61	-6.88189251193815
62	-6.78513027877838
63	-6.70315988764894
64	-6.6025400071765
65	-6.51194643175013
66	-6.43110148201854
67	-6.34380394607631
68	-6.25832497200904
69	-6.18305299219746
70	-6.12450092861764
71	-6.04680487869629
72	-5.97797970773229
73	-5.90483064330212
74	-5.88112943215072
75	-5.82679634233857
76	-5.79260252040655
77	-5.73036990418742
78	-5.68296613023783
79	-5.62702325245152
80	-5.57689171520939
81	-5.52863584660536
82	-5.48110376784622
83	-5.43185271156672
84	-5.37119487204588
85	-5.33084941638017
86	-5.29244285827741
87	-5.24427016153873
88	-5.20864337404942
89	-5.17314078660069
90	-5.14891048485156
91	-5.11618857972612
92	-5.08151448944112
93	-5.05481409483301
94	-5.01947401572433
95	-4.99226737251358
96	-4.978404953896
97	-4.96500142423536
98	-4.95222010633427
99	-4.93581518757801
100	-4.91921900017397
101	-4.89591261584792
102	-4.87774692337864
103	-4.87071596051441
104	-4.85178957237702
105	-4.85544331018922
106	-4.85488841519585
107	-4.83997584630978
108	-4.82966048696241
109	-4.81980374401741
110	-4.8206372855735
111	-4.81985457061091
112	-4.80826800507472
113	-4.79671037610044
114	-4.803277125022
115	-4.79851542996574
116	-4.80028238292566
117	-4.79677286722508
118	-4.7880572379797
119	-4.77806794436031
120	-4.78408053577314
121	-4.78942319162623
122	-4.80995136451589
123	-4.81572198687699
124	-4.81782493004001
125	-4.81860800865715
126	-4.82456175502843
127	-4.83010498978237
128	-4.83207097797199
129	-4.83851351983445
130	-4.84790482183041
131	-4.8539044347157
132	-4.86697866271026
133	-4.88081534893346
134	-4.89640744993553
135	-4.9120526112934
136	-4.91889084557614
137	-4.92753618002873
138	-4.94038467490815
139	-4.96155421956558
140	-4.96993004876073
141	-4.98481604737343
142	-4.99370699410644
143	-5.0068318967266
144	-5.01517178370017
145	-5.03141567328905
146	-5.04157883207893
147	-5.05913472698272
148	-5.06784479129252
149	-5.08338612383121
150	-5.10049273949207
151	-5.12114505669059
152	-5.12928989137741
153	-5.1470848591207
154	-5.16698096518461
155	-5.17144864663767
156	-5.19243906203949
157	-5.21564021420176
158	-5.24517993494147
159	-5.26699764728428
160	-5.27662308051225
161	-5.29762883717575
162	-5.32240267826026
163	-5.34986800960043
164	-5.37567381488934
165	-5.40499117133277
166	-5.42363632445168
167	-5.45462025502895
168	-5.48166123545244
169	-5.5008333687471
170	-5.51892940264695
171	-5.53821498608134
172	-5.56534638014021
173	-5.59309949277299
174	-5.61417665180261
175	-5.63267146346188
176	-5.65614347084855
177	-5.68630962770142
178	-5.7002729066438
179	-5.72562090490699
180	-5.7497557252065
181	-5.78816393456496
182	-5.81019049039281
183	-5.84340305710716
184	-5.87390665072203
185	-5.89356641701032
186	-5.93052283862234
187	-5.95182590173584
188	-5.99231967550315
189	-6.02269969457396
190	-6.04314928403936
191	-6.07486268193394
192	-6.10314992497222
193	-6.12872450845905
194	-6.16561641346223
195	-6.19700983178594
196	-6.22922679193563
197	-6.26152965303661
198	-6.28991169817038
199	-6.31850655530529
200	-6.34330978730532
201	-6.37623741908302
202	-6.40389087192855
203	-6.42477803600564
204	-6.4538694581012
205	-6.48027626252334
206	-6.51211786038802
207	-6.53644628135873
208	-6.56992257861987
209	-6.5971915860254
210	-6.63704771533933
211	-6.66301544925295
212	-6.68559269394678
213	-6.71614390160584
214	-6.75039357153714
215	-6.77910027759698
216	-6.81187915778142
217	-6.84194136462096
218	-6.86338176316442
219	-6.89395530784242
220	-6.92984089220349
221	-6.96444805830154
222	-7.00365935173077
223	-7.03786570135483
224	-7.07209939219596
225	-7.11057864029831
226	-7.13692206190709
227	-7.16962294953446
228	-7.20302638162356
229	-7.2324931005859
230	-7.27614482584337
231	-7.3000314249061
232	-7.33593813447377
233	-7.36976337005938
234	-7.40201855721173
235	-7.44209241542234
236	-7.4770155463841
237	-7.51885030224496
238	-7.54845689941789
239	-7.58315681420704
240	-7.60697522909534
241	-7.64208283324042
242	-7.663169802994
243	-7.70430310998524
244	-7.7445111456826
245	-7.77400879720138
246	-7.79835719244419
247	-7.81500510980422
248	-7.85255248508402
249	-7.88783040440285
250	-7.91907184639467
251	-7.9448749026742
252	-7.97548028105612
253	-8.01166458213896
254	-8.04084911001806
255	-8.07056957924642
256	-8.10782101843321
257	-8.14575119706548
258	-8.17753827331294
259	-8.21486550604779
260	-8.24298772942483
261	-8.26875736585492
262	-8.2999310935582
263	-8.33809356424253
264	-8.37118649638671
265	-8.40261822835378
266	-8.43760376492305
267	-8.47365996224793
268	-8.50313977675953
269	-8.52439776356257
270	-8.55477081574045
271	-8.59120813004273
272	-8.6265148033713
273	-8.65315652737465
274	-8.69480718207638
275	-8.72366226868073
276	-8.7583738928972
277	-8.78631807680492
278	-8.80623569475446
279	-8.84985694828977
280	-8.88598351154521
281	-8.9186126754856
282	-8.95135056422031
283	-8.9959335427629
284	-9.0299049006831
285	-9.06114154967238
286	-9.09892837122974
287	-9.13984048829638
288	-9.1796040959319
289	-9.21414784672012
290	-9.25405356089711
291	-9.28442205955722
292	-9.32018816493426
293	-9.35406042020478
294	-9.3827415551814
295	-9.4279674757588
296	-9.45876315011198
297	-9.49774087272321
298	-9.53440285741038
299	-9.56958225862954
300	-9.60543265996507
301	-9.64564735731191
302	-9.67284210137951
303	-9.70917149531962
304	-9.7507813639052
305	-9.79014988220267
306	-9.8196715299562
307	-9.86477455891095
308	-9.89803969771324
309	-9.93714706494562
310	-9.96202708190784
311	-9.99144437512387
312	-10.0302532716732
313	-10.0638217878193
314	-10.1057864253671
315	-10.1439487960802
316	-10.1850810241355
317	-10.2195914724265
318	-10.2623081704179
319	-10.3038407751102
320	-10.3372817673218
321	-10.3790719153147
322	-10.4077297503479
323	-10.4327433475538
324	-10.4714229571892
325	-10.5169197963488
326	-10.5655695945142
327	-10.5961847729883
328	-10.6246198888877
329	-10.6603813109706
330	-10.6954243226369
331	-10.7310324354911
332	-10.7625893414614
333	-10.7900968070692
334	-10.8199148232337
335	-10.849599973359
336	-10.8903500676456
337	-10.9116894442262
338	-10.956797503071
339	-11.0001961334031
340	-11.0378214973132
341	-11.0704719203037
342	-11.1009751273238
343	-11.1422617881618
344	-11.1744953493522
345	-11.2089327584757
346	-11.2346448432684
347	-11.2729765752951
348	-11.3191992415409
349	-11.3575705199638
350	-11.394521181508
351	-11.4357107789618
352	-11.4761248327222
353	-11.5106273759205
354	-11.5516778826348
355	-11.5879852507997
356	-11.6307245319201
357	-11.661782739214
358	-11.6927916970852
359	-11.7337112106854
360	-11.7744862530929
361	-11.8094930380755
362	-11.8390037700573
363	-11.8702112825574
364	-11.9026540266257
365	-11.9245845997365
366	-11.9574871391533
367	-11.9986330641559
368	-12.0330059195888
369	-12.0768277175676
370	-12.1098628623353
371	-12.1396876302065
372	-12.1707052054975
373	-12.2097836503414
374	-12.2404493094937
375	-12.2809419312509
376	-12.3246757677248
377	-12.3601002339012
378	-12.4004705095577
379	-12.4274418648661
380	-12.4604645507933
381	-12.4939606563444
382	-12.5347726267633
383	-12.5676659801008
384	-12.6027955731189
385	-12.6409566141005
386	-12.6778602813433
387	-12.7158694851445
388	-12.74124119416
389	-12.7679470554431
390	-12.7911875123554
391	-12.8203831703949
392	-12.8441820733104
393	-12.8833348189634
394	-12.9301096235522
395	-12.9776831514147
396	-13.0079087298131
397	-13.0509194762144
398	-13.0869533607197
399	-13.1154198684524
400	-13.1455184053933
401	-13.1851870079523
402	-13.2227046041575
403	-13.2673621385596
404	-13.295452709671
405	-13.3255013095012
406	-13.3512367170346
407	-13.3824497763902
408	-13.4274471442165
409	-13.4521510371472
410	-13.486320456136
411	-13.5250795377851
412	-13.5576560058786
413	-13.5858823469117
414	-13.6139482236012
415	-13.6434741275419
416	-13.6841847318356
417	-13.7200917323779
418	-13.7678663579796
419	-13.7990917725477
420	-13.8357926186615
421	-13.8719174612902
422	-13.9016183079945
423	-13.9400376949373
424	-13.9822252253375
425	-14.0199237474961
426	-14.0616911511493
427	-14.0936447124725
428	-14.1267212414675
429	-14.1577598971507
430	-14.1832802239284
431	-14.2194897410895
432	-14.2592841305082
433	-14.2968407493944
434	-14.3374689662708
435	-14.3794055394786
436	-14.4099968060644
437	-14.4383588673357
438	-14.4802405160933
439	-14.5136137182188
440	-14.5588993956944
441	-14.5956221895348
442	-14.6146528921616
443	-14.6534630513004
444	-14.6851467288167
445	-14.7113886911391
446	-14.7584342499204
447	-14.7983946563925
448	-14.8325791576493
449	-14.8634469182931
450	-14.8940093998704
451	-14.9197294072325
452	-14.9718169242379
453	-15.0125328838297
454	-15.0446035966385
455	-15.0763938257131
456	-15.1001418681104
457	-15.1386998944013
458	-15.1725463525174
459	-15.2140557876653
460	-15.2590803028748
461	-15.2931368876949
462	-15.3316309476251
463	-15.3648945543725
464	-15.4130591277228
465	-15.4464392410383
466	-15.473136949525
467	-15.5238942706003
468	-15.5527317589207
469	-15.5847638432671
470	-15.622725820507
471	-15.6487665965893
472	-15.6773392641886
473	-15.7206925250811
474	-15.7587170971243
475	-15.7844917462467
476	-15.8386596415407
477	-15.8712964656869
478	-15.9196634389588
479	-15.9613284363663
480	-16.0032580490097
481	-16.0319737454554
482	-16.0606922232097
483	-16.095198029488
484	-16.1188064518378
485	-16.1362767082183
486	-16.1640280469582
487	-16.2090451638515
488	-16.2494312969775
489	-16.270439266283
490	-16.3208409965539
491	-16.3489429862575
492	-16.3978039169402
493	-16.4220413919924
494	-16.45461185772
495	-16.4954222050998
496	-16.5292919976539
497	-16.5618196015101
498	-16.5980365466537
499	-16.6305325185097
500	-16.67535152736
501	-16.7046312359482
502	-16.7459810540693
503	-16.7707409337101
504	-16.7982689719335
505	-16.8411305013043
506	-16.8794124905015
507	-16.9097054323214
508	-16.9423540509043
509	-16.9949915960731
510	-17.0191821305116
511	-17.0540363524144
512	-17.093173927093
513	-17.1545975731579
514	-17.1843226470941
515	-17.218126691597
516	-17.2497691367296
517	-17.2730738782182
518	-17.3013665062454
519	-17.3353588658665
520	-17.3586783165038
521	-17.4050181704281
522	-17.4497482961096
523	-17.4714425972419
524	-17.501871667322
525	-17.531429470362
526	-17.5675431608599
527	-17.581126584496
528	-17.6158345079548
529	-17.6699461850664
530	-17.6820790380629
531	-17.7340658390549
532	-17.7710845983665
533	-17.7928834702401
534	-17.8405115454186
535	-17.8845387693199
536	-17.9196311768187
537	-17.9658491478924
538	-17.9904608819814
539	-18.0232496905102
540	-18.0536251488632
541	-18.0760022775106
542	-18.1292655486567
543	-18.1641004801438
544	-18.2003984718146
545	-18.2405189353867
546	-18.2718984340853
547	-18.2860653403431
548	-18.3303905755394
549	-18.354501320062
550	-18.3902799047758
551	-18.4128018144749
552	-18.4713843452576
553	-18.5016723154994
554	-18.5261317575988
555	-18.5705867242763
556	-18.5679628746415
557	-18.6101803348728
558	-18.6462506253993
559	-18.6731402346684
560	-18.7071657355064
561	-18.7254653357252
562	-18.738908457363
563	-18.7786405895389
564	-18.8081667275494
565	-18.8521759416503
566	-18.8868810419132
567	-18.9162092533417
568	-18.9434882114593
569	-18.9736224200906
570	-19.0119238770537
571	-19.0485276010448
572	-19.0696118260038
573	-19.1164974023556
574	-19.1351010602529
575	-19.1580105930457
576	-19.1947812942761
577	-19.2370475699002
578	-19.2529162960009
579	-19.2784757948325
580	-19.33413789258
581	-19.3619919914714
582	-19.3912015263302
583	-19.4091605774382
584	-19.4426459112702
585	-19.4947660089974
586	-19.5445095593252
587	-19.5792661423241
588	-19.6071389775384
589	-19.6274117453815
590	-19.6590537351182
591	-19.6960271797713
592	-19.7281854194496
593	-19.7603574945952
594	-19.7945835591761
595	-19.8213335225218
596	-19.8654519331973
597	-19.9024393656184
598	-19.9521816484812
599	-19.9696702737386
600	-19.9857104214247
601	-20.0063318308155
602	-20.0222984927111
603	-20.0495910449639
604	-20.10358530911
605	-20.1430734765483
606	-20.1662473041542
607	-20.1705998055788
608	-20.205518743717
609	-20.2548828582802
610	-20.281996267929
611	-20.3097687653369
612	-20.3392862265648
613	-20.3685535914601
614	-20.4066019160441
615	-20.4446769626822
616	-20.4987360523648
617	-20.5296965928883
618	-20.5657439968575
619	-20.6139237100728
620	-20.6552613593257
621	-20.6713787067013
622	-20.7486033825334
623	-20.7621230579489
624	-20.7995149351497
625	-20.8265956230123
626	-20.8685311483118
627	-20.8948723653886
628	-20.9113841649412
629	-20.9318744525079
630	-20.9506306653811
631	-20.9851639516168
632	-21.0008209006894
633	-21.0343219187141
634	-21.0866784288787
635	-21.1006790969144
636	-21.1140722205501
637	-21.1461364176579
638	-21.1761866960627
639	-21.233927005824
640	-21.2492188422429
641	-21.2673272716446
642	-21.2966963810454
643	-21.3268806856956
644	-21.3626531810737
645	-21.3823785082079
646	-21.4112232054099
647	-21.4462074552518
648	-21.4796039959198
649	-21.5167901052629
650	-21.571776765158
651	-21.6011436846262
652	-21.638666417722
653	-21.6894440786162
654	-21.7009937368506
655	-21.7314334438701
656	-21.767039080189
657	-21.7805744219658
658	-21.8103725988116
659	-21.8242751669823
660	-21.8654731777158
661	-21.9233397672341
662	-21.9343158593802
663	-21.9913405208874
664	-22.0320272832446
665	-22.0594619689397
666	-22.0715836806717
667	-22.0831803616837
668	-22.0852539743651
669	-22.1268084218088
670	-22.1501824936116
671	-22.1725976166674
672	-22.2063405344648
673	-22.2354896764496
674	-22.2606046438759
675	-22.2735549950439
676	-22.3022541418186
677	-22.3373685298788
678	-22.3416266322741
679	-22.3975921255584
680	-22.4314733708984
681	-22.4906542595032
682	-22.5178311939142
683	-22.5524330338531
684	-22.5631314480442
685	-22.5816509476985
686	-22.6367267020828
687	-22.6852835064484
688	-22.721608216483
689	-22.7525494674952
690	-22.7714134725089
691	-22.8147520626445
692	-22.8590946549687
693	-22.8993411027316
694	-22.9493052535995
695	-22.9670196971495
696	-23.0081389912071
697	-23.0319240583459
698	-23.0768739998313
699	-23.1004457407822
700	-23.1486389179528
701	-23.1777679916518
702	-23.2028582964302
703	-23.2238599494472
704	-23.2814915444691
705	-23.3221433493038
706	-23.3526961644555
707	-23.3755304000381
708	-23.4039288662713
709	-23.4184646711338
710	-23.4261016517844
711	-23.4537847711088
712	-23.4723586087051
713	-23.5177949546084
714	-23.5450459092066
715	-23.5991421857071
716	-23.6389723739281
717	-23.6917978673443
718	-23.728761260891
719	-23.7600794601577
720	-23.7695624891697
721	-23.8125139881436
722	-23.8584438240355
723	-23.8910747625173
724	-23.928166165364
725	-23.9504956266242
726	-23.9821307363798
727	-24.0509955827449
728	-24.101206138266
729	-24.1260974318703
730	-24.1658924723806
731	-24.2230517278339
732	-24.217656273727
733	-24.2596956616632
734	-24.3028735903889
735	-24.2950068443256
736	-24.3585944192465
737	-24.3902804967399
738	-24.4466312153744
739	-24.4856616024808
740	-24.5056366543865
741	-24.545406350937
742	-24.6260654093212
743	-24.6515821744986
744	-24.687692831415
745	-24.7051480594159
746	-24.752395069611
747	-24.7887378545273
748	-24.8336669461234
749	-24.8488463449451
750	-24.8907497909007
751	-24.915478257391
752	-24.9322019227161
753	-24.9733928260945
754	-25.0192744251949
755	-25.0403996803639
756	-25.0573690792689
757	-25.099586223735
758	-25.1109386393417
759	-25.1111431095791
760	-25.1503499954475
761	-25.151075827717
762	-25.1724982806226
763	-25.1929035488354
764	-25.2342503106613
765	-25.2495476068094
766	-25.2598298527303
767	-25.2912878262469
768	-25.316636840141
769	-25.3337507699149
770	-25.3650205510372
771	-25.3778376971541
772	-25.4040187616833
773	-25.4308196595051
774	-25.4649387122965
775	-25.4945162120804
776	-25.531533271857
777	-25.6336778981344
778	-25.6766989772721
779	-25.7194445969519
780	-25.7966982404057
781	-25.8134717148901
782	-25.8604152093912
783	-25.9023268068992
784	-25.9180870877972
785	-25.9688147524206
786	-25.9953231000102
787	-26.0035134613931
788	-26.0195237091712
789	-26.0166168735111
790	-26.066605388049
791	-26.1219159408708
792	-26.1388294246209
793	-26.1977001914137
794	-26.2184736743219
795	-26.2247199089325
796	-26.279236320199
797	-26.3255627300295
798	-26.3329010677741
799	-26.3340900628449
800	-26.376766029651


==> resSysDistA1VsSinrNonOrtho-Static-8.tsv <==
1	-15.4939016003921
2	-20.4946177041881
3	-23.031966132652
4	-24.3093774094955
5	-25.3402538224736
6	-26.2461732385555
7	-26.8385970394499
8	-27.5458597573033
9	-28.1247730811696
10	-28.6671922759358
11	-29.0137090513287
12	-29.3870978269345
13	-29.6724943282483
14	-30.2561156840471
15	-30.848043925949
16	-31.262304611345
17	-31.8030768858113
18	-31.9811202567536
19	-32.1198538521973
20	-32.3004824539734
21	-32.478733659056
22	-32.599971986351
23	-32.6984316144245
24	-32.7946398376775
25	-33.0247936043586
26	-32.9704466661556
27	-33.2361748767245
28	-33.4334098878899
29	-33.5939925550532
30	-33.9023083032608
31	-34.1435185873228
32	-34.363763633753
33	-34.592102544659
34	-34.5228335567684
35	-34.5934136018315
36	-34.9101131565588
37	-35.1895300435266
38	-35.4075234946806
39	-35.4459661784525
40	-35.4838462597237
41	-35.4455194954535
42	-35.3390667612421
43	-35.2894001381199
44	-35.4144326318859
45	-35.5650299734267
46	-35.6393798590397
47	-35.7438860174475
48	-35.8398069527969
49	-35.720467262897
50	-35.8070100458958
51	-35.8700315795681
52	-36.0045428352571
53	-36.0896387139145
54	-36.1925421332861
55	-36.2937666728946
56	-36.2725368184297
57	-36.4180368170594
58	-36.5224350462737
59	-36.771766297598
60	-36.8473792401766
61	-36.9193812607609
62	-36.9651971779507
63	-37.0161507224867
64	-37.1234046225043
65	-37.1710961879916
66	-37.2720455434559
67	-37.1934659066881
68	-37.3149108207199
69	-37.372346292244
70	-37.4767855318142
71	-37.6000012896975
72	-37.6608435899024
73	-37.6971219003295
74	-37.7046549090264
75	-37.7576253854479
76	-37.7920056257357
77	-37.9657992171165
78	-37.9620748820005
79	-38.1429364912956
80	-38.2908897246665
81	-38.3650879415563
82	-38.2933287275635
83	-38.2807574408893
84	-38.244204318519
85	-38.3214982954817
86	-38.3825029162829
87	-38.4736444017588
88	-38.4998674217733
89	-38.6568051712926
90	-38.6488088278524
91	-38.74160787102
92	-38.7179320155317
93	-38.673079599169
94	-38.6825942130279
95	-38.6718562529946
96	-38.6600281158255
97	-38.6747010622014
98	-38.6724771941721
99	-38.6916664594934
100	-38.6967681494038
101	-38.7895862264597
102	-38.7871464654961
103	-38.8316471748354
104	-38.9567989063498
105	-39.0148985215815
106	-38.993396432149
107	-38.9881614222911
108	-39.0206201127165
109	-39.0113286865297
110	-39.0741362993593
111	-39.0359459194397
112	-38.942626754486
113	-38.99604419353
114	-39.0437946203792
115	-39.1467453214157
116	-39.2066550378708
117	-39.3477033838082
118	-39.365047061796
119	-39.4964882446759
120	-39.6272875810016
121	-39.6998082292627
122	-39.7474175053085
123	-39.8162675659151
124	-39.8608401294735
125	-39.8627609986246
126	-39.8822443595362
127	-39.922151015907
128	-39.9426228537219
129	-39.9893882462016
130	-39.9438628683029
131	-40.0225896368104
132	-39.9673228976893
133	-39.9997757372822
134	-40.0699833937111
135	-40.03041075244
136	-40.0227218388311
137	-40.033206145137
138	-40.0000860124498
139	-40.0938633103983
140	-40.1162106355352
141	-40.1769206046257
142	-40.1553999530271
143	-40.2316701406623
144	-40.2524305119273
145	-40.3390170172103
146	-40.3041103567354
147	-40.3279508817549
148	-40.4200645019766
149	-40.4983408511254
150	-40.5847561479245
151	-40.5486501682673
152	-40.5648516648926
153	-40.5785432606009
154	-40.635696855264
155	-40.7251401101633
156	-40.8030147040358
157	-40.8832218514023
158	-40.8133206432293
159	-40.8598658445207
160	-40.9419202507583
161	-40.9345347878599
162	-40.9194372506157
163	-40.9280766360702
164	-40.8358866705014
165	-40.765109289214
166	-40.7716744527069
167	-40.794468123004
168	-40.7884367189899
169	-40.7444333669148
170	-40.6852347341232
171	-40.7621484900712
172	-40.7313559677925
173	-40.8250050413082
174	-40.932365094243
175	-40.9713187243393
176	-41.0014893719594
177	-41.0356678572618
178	-41.0443239862552
179	-41.0968135474233
180	-41.2007277162218
181	-41.2394575301956
182	-41.2410019633075
183	-41.2866126499487
184	-41.3436788895672
185	-41.4251835581918
186	-41.4730993454005
187	-41.5262391651665
188	-41.5519971347876
189	-41.6549561207498
190	-41.6235598321803
191	-41.612604911228
192	-41.630094711523
193	-41.6672789095854
194	-41.7470701697218
195	-41.7311211744813
196	-41.7011034122353
197	-41.8028054678927
198	-41.7862869190243
199	-41.8527344039264
200	-41.9024840028925
201	-41.9721753819753
202	-41.9987273964142
203	-42.0299753120236
204	-42.0063153359233
205	-42.0213471649006
206	-41.9685966538122
207	-41.9110570926479
208	-41.9131061678019
209	-41.8734756909525
210	-41.8715662128149
211	-41.9373667992997
212	-42.0247780888882
213	-42.034555113781
214	-42.1520525742442
215	-42.225693469171
216	-42.2031589646556
217	-42.2822143396886
218	-42.3412304040952
219	-42.358188013831
220	-42.3933764191409
221	-42.3767837308289
222	-42.3624768483941
223	-42.446977676881
224	-42.4565197444365
225	-42.4806605870575
226	-42.4873995537902
227	-42.4966887429949
228	-42.5066503634046
229	-42.5399287311652
230	-42.5469054737941
231	-42.5114389390511
232	-42.535046775192
233	-42.5080905336321
234	-42.6318090694768
235	-42.660572785135
236	-42.7052551869149
237	-42.7153317335595
238	-42.7462444384987
239	-42.7601510317786
240	-42.7895554380961
241	-42.7963848054008
242	-42.7582707700477
243	-42.7832646516274
244	-42.7797661443149
245	-42.7672626877363
246	-42.7666532569739
247	-42.8179259652018
248	-42.8643974881057
249	-42.8727908501809
250	-42.898541296968
251	-42.9256521087891
252	-42.9197928419553
253	-42.9238706369159
254	-42.9470405290422
255	-42.9563379270643
256	-42.9862631586439
257	-42.9709662977547
258	-42.9861242539067
259	-42.9613772842178
260	-42.9701144282765
261	-43.0161882748332
262	-42.9840226606719
263	-42.9730647986863
264	-43.0123948922128
265	-42.967723219931
266	-42.9646642523958
267	-42.9367461346959
268	-43.007891368156
269	-43.0232505565413
270	-42.9784481460851
271	-42.9528793199247
272	-42.9733045597018
273	-42.9709162899291
274	-43.0220394261442
275	-43.055559883651
276	-43.0284562194272
277	-43.1145602094248
278	-43.1048301340497
279	-43.1627039719196
280	-43.2067846227
281	-43.2573757276726
282	-43.3116205551777
283	-43.3110351133611
284	-43.3270805733062
285	-43.3666178836539
286	-43.4082112776916
287	-43.4849328898324
288	-43.4858712862782
289	-43.4956930413559
290	-43.5083023114517
291	-43.5160983167332
292	-43.5447257409303
293	-43.5217441086574
294	-43.5700122823263
295	-43.5975132427027
296	-43.5935474612278
297	-43.632962956993
298	-43.7097280556266
299	-43.7137018345201
300	-43.7251004601783
301	-43.7158787684849
302	-43.6540159584669
303	-43.6745267784436
304	-43.6363215895781
305	-43.6992047063442
306	-43.6992706412506
307	-43.7364833303555
308	-43.7666224086402
309	-43.7732722772187
310	-43.7916112566432
311	-43.8000859721453
312	-43.8059391477747
313	-43.7864787079047
314	-43.848488850663
315	-43.8985494591962
316	-43.9403413493138
317	-43.9639103618596
318	-43.9848295561729
319	-44.021994799387
320	-44.0793660582553
321	-44.1594020055712
322	-44.2062492856704
323	-44.2645476092073
324	-44.2562304999315
325	-44.3049520055803
326	-44.3662930557819
327	-44.3843253923439
328	-44.364511712353
329	-44.4213362469442
330	-44.4600865262005
331	-44.4530466861864
332	-44.4682822934194
333	-44.4829553572985
334	-44.4909147168829
335	-44.4874308017083
336	-44.5506843312844
337	-44.5067482499361
338	-44.5256864276562
339	-44.5359123831952
340	-44.5781114213139
341	-44.5647260575943
342	-44.6126882829502
343	-44.603381382203
344	-44.6603842470105
345	-44.7546991076929
346	-44.7479934294024
347	-44.7420560287753
348	-44.7544714767219
349	-44.7051976460611
350	-44.7103403108659
351	-44.7214086323296
352	-44.7470765099151
353	-44.7721358232594
354	-44.8087511123164
355	-44.7996880947457
356	-44.8310903701742
357	-44.7989873635296
358	-44.7806939652029
359	-44.7840782829189
360	-44.817902213583
361	-44.83568181448
362	-44.8648277499203
363	-44.8537107024735
364	-44.9041039621062
365	-44.8758976477216
366	-44.849815559662
367	-44.8689532666815
368	-44.8628761475861
369	-44.8602569736475
370	-44.8325701924426
371	-44.8855679591655
372	-44.8785957985149
373	-44.9132999366422
374	-44.9061838473726
375	-44.9521975539828
376	-44.9722781825383
377	-45.0286084675943
378	-45.0229421805356
379	-45.0408413632185
380	-44.9717518856558
381	-45.0394452603399
382	-45.0220612183532
383	-44.9798453148637
384	-44.9505004240623
385	-44.9307963374041
386	-44.9287116439166
387	-44.9461893940934
388	-44.9133193651757
389	-44.9127332419152
390	-44.9028863124842
391	-44.8682893760801
392	-44.8133846592815
393	-44.7652402169785
394	-44.8180487566429
395	-44.8302034385668
396	-44.8015359392258
397	-44.7849082477281
398	-44.7755230673514
399	-44.8167489919668
400	-44.8039587750446
401	-44.8447865803623
402	-44.9046704177977
403	-44.9097916985954
404	-44.957020146542
405	-44.9810603543649
406	-44.9419730019011
407	-44.9438994191475
408	-44.9762121669839
409	-45.0351653752739
410	-45.0497554887063
411	-45.0439722404782
412	-45.0758620056756
413	-45.117222347496
414	-45.132048077475
415	-45.1876399523129
416	-45.1902335052558
417	-45.2418195567639
418	-45.2451721250597
419	-45.2082116717505
420	-45.1928832251366
421	-45.1945396314731
422	-45.272291186291
423	-45.274764100167
424	-45.2928173560985
425	-45.2888642089906
426	-45.3048411136766
427	-45.3453794980624
428	-45.3369850740069
429	-45.337493713813
430	-45.3229887256622
431	-45.3490277202165
432	-45.3546203081936
433	-45.3584046059208
434	-45.3360508638011
435	-45.3130583915411
436	-45.2749163678483
437	-45.2754887527439
438	-45.2554559643909
439	-45.2840891487496
440	-45.3383147468438
441	-45.3662746584316
442	-45.354242060913
443	-45.3234223852171
444	-45.2904095484313
445	-45.3043902766878
446	-45.3056333529868
447	-45.3405080421853
448	-45.3516510352123
449	-45.3207963149492
450	-45.3079389096284
451	-45.2916338378478
452	-45.30770114332
453	-45.3285938289743
454	-45.2863430840034
455	-45.2980595104556
456	-45.3106932222185
457	-45.3226296642818
458	-45.350959506864
459	-45.3896585142127
460	-45.3887185788158
461	-45.3841212924143
462	-45.3526702561114
463	-45.3697359614665
464	-45.3460216199001
465	-45.3794640840479
466	-45.3800458462027
467	-45.4179132111282
468	-45.4390342732771
469	-45.4283275559158
470	-45.3873800698781
471	-45.3988313122239
472	-45.3926850339982
473	-45.4212629523089
474	-45.4095418013618
475	-45.4421687992236
476	-45.4256739611143
477	-45.440706014433
478	-45.4253369855067
479	-45.5172488941211
480	-45.4863053144617
481	-45.5395893176005
482	-45.5360552854428
483	-45.5364068188614
484	-45.5815476811106
485	-45.6019828013053
486	-45.6406477122941
487	-45.6287084892732
488	-45.5947443307995
489	-45.5780291550962
490	-45.581114099204
491	-45.5687092723317
492	-45.5741410199443
493	-45.5725316177276
494	-45.578303788956
495	-45.6040566173805
496	-45.5946117273425
497	-45.6289250336427
498	-45.6369084270974
499	-45.6718395895483
500	-45.7120867362814
501	-45.7337820637299
502	-45.7779388449649
503	-45.8052239146224
504	-45.8053625283398
505	-45.8187971628196
506	-45.8255311089249
507	-45.7985688942403
508	-45.8147306909679
509	-45.8487434571572
510	-45.845742503358
511	-45.8104419247185
512	-45.8197545912235
513	-45.8304209788679
514	-45.8479951393223
515	-45.8676281506613
516	-45.8606391671634
517	-45.8844520092187
518	-45.9301237308209
519	-45.9301895143969
520	-45.9795005125372
521	-46.0096950227091
522	-46.0579214147294
523	-46.0616564176297
524	-46.0725610858338
525	-46.063458107461
526	-46.0531518345375
527	-46.0666703963108
528	-46.09193366201
529	-46.1079207356225
530	-46.1093456361396
531	-46.1380139298853
532	-46.1566605298594
533	-46.1835607468362
534	-46.2258237947032
535	-46.2592561814623
536	-46.2904075107569
537	-46.3195818499122
538	-46.3515531654688
539	-46.3826067724189
540	-46.4166457744149
541	-46.4376041126199
542	-46.4807808575375
543	-46.4702094097981
544	-46.4395936509189
545	-46.4673641749093
546	-46.4890417315321
547	-46.4976934838297
548	-46.486097838957
549	-46.5185659012015
550	-46.5114988986355
551	-46.5162990195614
552	-46.5532029712292
553	-46.6262877806724
554	-46.6613081240476
555	-46.6594758329035
556	-46.6897887477504
557	-46.6819798224858
558	-46.6729608875313
559	-46.6858458216523
560	-46.691678946975
561	-46.6964852981198
562	-46.6694808117437
563	-46.6874391369519
564	-46.6695540374839
565	-46.6844324315978
566	-46.6841553435663
567	-46.7150331976852
568	-46.7073200745624
569	-46.6959110473395
570	-46.704422175805
571	-46.7195802312132
572	-46.7023250881358
573	-46.7166572466668
574	-46.793264954446
575	-46.798977016176
576	-46.8254032485251
577	-46.8124773906444
578	-46.848115803189
579	-46.8422277113424
580	-46.8662210810672
581	-46.8550716078998
582	-46.8646216275215
583	-46.8908113972486
584	-46.8904032403924
585	-46.8692712826476
586	-46.9055921163281
587	-46.8962475148995
588	-46.8875994520997
589	-46.8877078222771
590	-46.9035816088862
591	-46.9241986016261
592	-46.9087403399722
593	-46.9368486855729
594	-46.9268442708327
595	-46.9164560941217
596	-46.9039063122953
597	-46.9056624759976
598	-46.9320565046301
599	-46.9593990572459
600	-46.9345130454314
601	-46.9185344649949
602	-46.9750705874163
603	-46.9515745275856
604	-46.9778245257058
605	-46.9998641263896
606	-47.0275114958722
607	-47.029772056778
608	-47.0283942606713
609	-47.0210626617014
610	-47.0342107068563
611	-47.0465403257061
612	-47.0467694994386
613	-47.0803278588261
614	-47.0779697324595
615	-47.1165916162221
616	-47.11985728858
617	-47.1458377137169
618	-47.1485064085893
619	-47.1465055867698
620	-47.1538053365005
621	-47.1862707112377
622	-47.205445399194
623	-47.1711206264442
624	-47.1758876218537
625	-47.1956417572282
626	-47.2009484956773
627	-47.2116736579611
628	-47.2107304922022
629	-47.2271976866092
630	-47.2343810792112
631	-47.2741758393534
632	-47.2942216259564
633	-47.2723057054798
634	-47.2828642990121
635	-47.2474298800608
636	-47.2302981367006
637	-47.270644939256
638	-47.2803039239586
639	-47.2484725176949
640	-47.2234020918903
641	-47.2428741406496
642	-47.2181163790943
643	-47.2500584478816
644	-47.2457160218478
645	-47.251227692535
646	-47.2815261615405
647	-47.264272265484
648	-47.298273870234
649	-47.3352135351304
650	-47.3088048384063
651	-47.3490031193582
652	-47.3423695809359
653	-47.3621076240829
654	-47.3633327865129
655	-47.3551680335161
656	-47.3420338889067
657	-47.3370646781916
658	-47.3623127222058
659	-47.4214606600302
660	-47.434435602086
661	-47.4456031660344
662	-47.469559913269
663	-47.4503260731488
664	-47.3862784878389
665	-47.3764838595955
666	-47.3837605618308
667	-47.3719817087073
668	-47.3811954351488
669	-47.42160590072
670	-47.4621970643561
671	-47.4822944765976
672	-47.5290981894137
673	-47.5310863164699
674	-47.5284078983856
675	-47.5223636274636
676	-47.5019024658623
677	-47.5364815394921
678	-47.5288822864423
679	-47.5935656067176
680	-47.610560187797
681	-47.6359552933807
682	-47.6618129629017
683	-47.6032529346424
684	-47.627455249169
685	-47.6411770040588
686	-47.6681418806417
687	-47.6491513872723
688	-47.7025793351344
689	-47.7096593206342
690	-47.7216983037035
691	-47.7467756768374
692	-47.7276332949654
693	-47.7101141180182
694	-47.7357686191859
695	-47.754243027694
696	-47.7586454364711
697	-47.7478268287978
698	-47.7493809719412
699	-47.7460509229575
700	-47.7270966373867
701	-47.724913491781
702	-47.7422518323297
703	-47.6999052965439
704	-47.710763630322
705	-47.6989144110718
706	-47.6799159639624
707	-47.6713486871696
708	-47.6753067952606
709	-47.6696299480083
710	-47.6878235916652
711	-47.682688232852
712	-47.6856747741755
713	-47.680346412617
714	-47.699484046468
715	-47.7135550253604
716	-47.7021495847321
717	-47.7229593563022
718	-47.741483457599
719	-47.7118339011464
720	-47.7120364018808
721	-47.7482675823653
722	-47.764881690765
723	-47.7985415485178
724	-47.7933271214174
725	-47.8128872159497
726	-47.8170124321031
727	-47.7806916546323
728	-47.7706522783943
729	-47.7533457481353
730	-47.7915845058198
731	-47.7855139475935
732	-47.7752362562913
733	-47.7547073252091
734	-47.7619077768324
735	-47.8075876305608
736	-47.7835057084034
737	-47.782455142257
738	-47.7590348914708
739	-47.7848276275284
740	-47.7689601787186
741	-47.7849789350465
742	-47.7740015958213
743	-47.7692506569227
744	-47.7581322368393
745	-47.7823434058844
746	-47.7829225042876
747	-47.7973664731523
748	-47.8153386380019
749	-47.8025444307831
750	-47.8049157410462
751	-47.7854375580424
752	-47.7541249948421
753	-47.7407790004382
754	-47.7030695776112
755	-47.7152648140893
756	-47.7289600054006
757	-47.7541502112832
758	-47.7396294697049
759	-47.7463474933514
760	-47.7488670375636
761	-47.7419228143701
762	-47.7373809636523
763	-47.7189348028307
764	-47.7384105796868
765	-47.7442501842321
766	-47.7496110873747
767	-47.7786798316404
768	-47.8028976825825
769	-47.7932518237807
770	-47.7791698154756
771	-47.7897172242565
772	-47.741071818017
773	-47.715195099266
774	-47.7428953689498
775	-47.7827990413055
776	-47.7874333357932
777	-47.8018549397515
778	-47.7858795646631
779	-47.771102001953
780	-47.7855016959934
781	-47.8110753032709
782	-47.7864099898376
783	-47.8100281817182
784	-47.7992442299147
785	-47.8168037948438
786	-47.8029498539129
787	-47.7840419859751
788	-47.7824756758661
789	-47.8012996753996
790	-47.7747337351548
791	-47.7978980067412
792	-47.8227425675527
793	-47.8523222610787
794	-47.8461059656809
795	-47.8548166348264
796	-47.8099440250322
797	-47.8344340221621
798	-47.8301458625567
799	-47.8491718388433
800	-47.8480765725962


==> resSysDistA2VsSinrNonOrtho-Static-1.tsv <==
1	-10.5164412590373
2	-9.85238188004266
3	-10.7612415722529
4	-11.5817168577325
5	-11.9292625761068
6	-12.2038178019968
7	-12.4760379923753
8	-12.6382354396087
9	-12.9651302065364
10	-13.2056799364783
11	-13.365262086805
12	-13.4704679019613
13	-13.6032081800087
14	-13.7264277111462
15	-13.7979885899397
16	-13.870373818156
17	-13.9764893405392
18	-14.0317955449783
19	-14.1274353646318
20	-14.210168529384
21	-14.2583081810588
22	-14.3057308140577
23	-14.3353673230766
24	-14.3798115581369
25	-14.4277380106002
26	-14.4946853472907
27	-14.5409709139099
28	-14.5662103705711
29	-14.5850937172704
30	-14.6198111864986
31	-14.6626554718852
32	-14.6843923945421
33	-14.7296359813247
34	-14.7617701061464
35	-14.7826667515739
36	-14.8247324758724
37	-14.8735982411625
38	-14.9237675115898
39	-14.945410256545
40	-14.990166664068
41	-15.0267982234314
42	-15.0442591684301
43	-15.0614939294858
44	-15.0863277006352
45	-15.108815330255
46	-15.1153792955029
47	-15.1376552939588
48	-15.1601569886427
49	-15.1833434680197
50	-15.1971044121479
51	-15.2129879776506
52	-15.240198461363
53	-15.2605201278291
54	-15.2941597201494
55	-15.3028875063981
56	-15.3461287282614
57	-15.3753394341222
58	-15.4145256728115
59	-15.4308031428814
60	-15.4369779212699
61	-15.4475089952935
62	-15.4540914521674
63	-15.4605768328374
64	-15.4807461830109
65	-15.4999046421747
66	-15.5186121778941
67	-15.5278681059799
68	-15.5495539153618
69	-15.5730597006789
70	-15.5863395387906
71	-15.5994395162643
72	-15.613668493402
73	-15.617268528476
74	-15.6319852655835
75	-15.6398224743482
76	-15.6611412456854
77	-15.6691012350165
78	-15.6745927326594
79	-15.6763555970795
80	-15.690740147057
81	-15.7046569747441
82	-15.7191118535679
83	-15.7327517193575
84	-15.7454034808056
85	-15.7607665461895
86	-15.7724946878263
87	-15.7943255244205
88	-15.8060319623588
89	-15.8174287717863
90	-15.8280388733791
91	-15.8396683745728
92	-15.8519534738422
93	-15.8647053477665
94	-15.8693685477544
95	-15.8788804357203
96	-15.8792967028267
97	-15.8840708811653
98	-15.8841618047584
99	-15.898184155723
100	-15.9050501790361
101	-15.9099599061361
102	-15.9385995918029
103	-15.9378585796286
104	-15.9498912684689
105	-15.9617621542847
106	-15.9784566230833
107	-15.9853216239967
108	-15.9987999084909
109	-16.0032021095859
110	-16.0159550473495
111	-16.022032334729
112	-16.0257954834095
113	-16.0343931851359
114	-16.0435500838726
115	-16.0615798962203
116	-16.0697901569447
117	-16.0767606293401
118	-16.086451137993
119	-16.0983073287528
120	-16.1131415612734
121	-16.1198887272238
122	-16.1235405611621
123	-16.1268185506317
124	-16.134980954333
125	-16.1439377485041
126	-16.1483044731037
127	-16.1614626791138
128	-16.1649205432761
129	-16.1662433095882
130	-16.1693493750482
131	-16.1780246638545
132	-16.1906940531532
133	-16.1981307708833
134	-16.2053785875143
135	-16.2104631350794
136	-16.2132309042503
137	-16.2215574520758
138	-16.22601602687
139	-16.2232438046628
140	-16.2294967276769
141	-16.2360114114832
142	-16.2400766791325
143	-16.2464492014106
144	-16.2575332431127
145	-16.267738607047
146	-16.2691070359728
147	-16.2719433114101
148	-16.2786109000055
149	-16.2816946226315
150	-16.2884248930814
151	-16.2986516700093
152	-16.3055807301631
153	-16.3074150981514
154	-16.3123247696574
155	-16.3171236373332
156	-16.3219449305486
157	-16.3291623037151
158	-16.3335318988344
159	-16.3365617849175
160	-16.3437847434853
161	-16.3543803213536
162	-16.3689477906455
163	-16.3701589704335
164	-16.3789374144746
165	-16.383462254933
166	-16.3957243224706
167	-16.4032409942566
168	-16.4140180793605
169	-16.4218467359672
170	-16.4286704309092
171	-16.4358248854039
172	-16.442724529692
173	-16.4445897856339
174	-16.4507026642125
175	-16.4556335140478
176	-16.4571979337536
177	-16.4597709421874
178	-16.4670796608862
179	-16.4690785244259
180	-16.4709312219575
181	-16.4770296960893
182	-16.4801993194913
183	-16.4849272028463
184	-16.4856424756049
185	-16.4890467878174
186	-16.4933119356001
187	-16.49781163285
188	-16.5006832577347
189	-16.506413474345
190	-16.5079989569757
191	-16.519456201037
192	-16.5254353800615
193	-16.5295068290162
194	-16.534997002455
195	-16.5386088647061
196	-16.5452867806267
197	-16.5466210781232
198	-16.5510078942492
199	-16.5544543509208
200	-16.5584301000887
201	-16.5653745817891
202	-16.5689359058515
203	-16.5750593059776
204	-16.5779759241519
205	-16.5800744216316
206	-16.5828879633442
207	-16.5867566193908
208	-16.5948882421539
209	-16.5968514393943
210	-16.6051766000367
211	-16.6041221588198
212	-16.606504249346
213	-16.610320153516
214	-16.6155234858933
215	-16.6211899542829
216	-16.6269690556067
217	-16.6341676077955
218	-16.6374920473614
219	-16.6415587660557
220	-16.6417513244188
221	-16.6429547827312
222	-16.6474337083753
223	-16.644861110858
224	-16.6456654444603
225	-16.6533657686942
226	-16.6547657762953
227	-16.6588337728482
228	-16.6582593450182
229	-16.6670442049856
230	-16.6698431251126
231	-16.6730298447226
232	-16.6811386503876
233	-16.6837453921447
234	-16.6918032338937
235	-16.6933974652481
236	-16.6988638957824
237	-16.7046203478533
238	-16.7104850033845
239	-16.7127209788589
240	-16.7162241818993
241	-16.7174798471257
242	-16.7212637100622
243	-16.7237374183349
244	-16.7240327280334
245	-16.7268466842064
246	-16.7305302722584
247	-16.7339961042331
248	-16.7405727358987
249	-16.7457249904622
250	-16.7486483673139
251	-16.7515479772664
252	-16.7535307506318
253	-16.7588953952461
254	-16.7589617393688
255	-16.7666457927237
256	-16.7729778629134
257	-16.7753001031591
258	-16.7786067893387
259	-16.7821265343341
260	-16.7895456636248
261	-16.7941049834079
262	-16.7993313699435
263	-16.8030301085488
264	-16.8069089292498
265	-16.8068590711266
266	-16.8070431678379
267	-16.8101479462799
268	-16.8161628723572
269	-16.8200750493103
270	-16.8244006348572
271	-16.8276613196604
272	-16.829206756534
273	-16.8319300785829
274	-16.8328386525534
275	-16.8330913953391
276	-16.8337414551255
277	-16.8330260481071
278	-16.8372514694523
279	-16.8418760943878
280	-16.8423972215303
281	-16.8451789778599
282	-16.8459089158105
283	-16.8488032886453
284	-16.8514554508316
285	-16.8520910099503
286	-16.8547068158686
287	-16.8574261610554
288	-16.8591042444982
289	-16.8639619024143
290	-16.8649605030197
291	-16.8666879737708
292	-16.8669532138571
293	-16.8732600189127
294	-16.8754516618541
295	-16.8796598498333
296	-16.885707651691
297	-16.8921710472299
298	-16.8952485858332
299	-16.9004202355575
300	-16.90168607592
301	-16.9047870993935
302	-16.9059329365652
303	-16.9080871782398
304	-16.909888236114
305	-16.9134684728793
306	-16.919685327913
307	-16.9209578123673
308	-16.9207803741785
309	-16.9214322557906
310	-16.9279946105857
311	-16.9305200227589
312	-16.9368467267516
313	-16.9385964356218
314	-16.9415597195566
315	-16.9452205086134
316	-16.9467574339645
317	-16.9498258848221
318	-16.9564788153304
319	-16.9600711022759
320	-16.96440338168
321	-16.9658169881833
322	-16.9665788960377
323	-16.9695521939937
324	-16.9721747459344
325	-16.9737294823666
326	-16.9760535580258
327	-16.9811572599265
328	-16.9860651181229
329	-16.9898504496302
330	-16.9938140717276
331	-16.997839837476
332	-17.0015377226527
333	-17.0023576430691
334	-17.007971706452
335	-17.0113714111142
336	-17.014320057568
337	-17.0179951157069
338	-17.0224615844273
339	-17.0257406803581
340	-17.0305708585983
341	-17.0320964747646
342	-17.0368628774835
343	-17.0365982955648
344	-17.0400712531509
345	-17.0428344546309
346	-17.0461871989586
347	-17.0459231840701
348	-17.0469115973757
349	-17.0492171543809
350	-17.0501539094582
351	-17.0501977084033
352	-17.0515201844786
353	-17.0531913468115
354	-17.0557596314533
355	-17.0570643674759
356	-17.0592367325065
357	-17.0636208450005
358	-17.0664720035459
359	-17.0717292592058
360	-17.0766854643241
361	-17.0791998084277
362	-17.0841088265035
363	-17.086261805705
364	-17.0910376501423
365	-17.094714289592
366	-17.0963067133278
367	-17.0982646443935
368	-17.1002104458689
369	-17.1041583430836
370	-17.1057115509227
371	-17.1062441359931
372	-17.109212841133
373	-17.1137169166316
374	-17.1167597230847
375	-17.1203531537271
376	-17.1206498801282
377	-17.1228906509131
378	-17.1225079291386
379	-17.1245999658502
380	-17.1292052369115
381	-17.1310394630566
382	-17.1334721156405
383	-17.1326187384966
384	-17.1350438796648
385	-17.1365472325255
386	-17.1397055603843
387	-17.1408175450916
388	-17.1445995639032
389	-17.1462127314511
390	-17.1488315068693
391	-17.1506618463516
392	-17.1518423788981
393	-17.1535063680807
394	-17.1549327251278
395	-17.1574071052619
396	-17.1583302902732
397	-17.1606274591456
398	-17.1637200546364
399	-17.1682560677315
400	-17.1699209973491
401	-17.1736854556353
402	-17.1766187346517
403	-17.1787543860789
404	-17.1810139971236
405	-17.1845904059621
406	-17.1877250782216
407	-17.1894430263008
408	-17.191215146229
409	-17.1918286501781
410	-17.1938238474242
411	-17.1951395937584
412	-17.1974191842368
413	-17.1998871765254
414	-17.2051320944518
415	-17.2080187548591
416	-17.2103842721735
417	-17.2125102971385
418	-17.2144160401253
419	-17.2163125941375
420	-17.2188851681002
421	-17.2204105568512
422	-17.2196958997619
423	-17.2218012190621
424	-17.222808807875
425	-17.2231555823963
426	-17.2256018218999
427	-17.2268512680811
428	-17.2315991910731
429	-17.2308773536293
430	-17.2319085291764
431	-17.233467215244
432	-17.237173906022
433	-17.2370315701511
434	-17.2381677984899
435	-17.2389452138966
436	-17.2405614066903
437	-17.2453201324454
438	-17.2470745368818
439	-17.2478458737903
440	-17.2507893343836
441	-17.2538371919526
442	-17.257858108644
443	-17.259112887562
444	-17.2622990807934
445	-17.2634495284418
446	-17.265353981154
447	-17.264861150033
448	-17.2665676944597
449	-17.2683883486161
450	-17.2709784130199
451	-17.2745945948858
452	-17.2776759259996
453	-17.2804553861736
454	-17.2828492082746
455	-17.2841703973163
456	-17.2853576899839
457	-17.2859043545634
458	-17.2872224828363
459	-17.2889886963423
460	-17.290888991446
461	-17.2929446096551
462	-17.2960153402946
463	-17.2997243313965
464	-17.3024441667797
465	-17.3030358202614
466	-17.3042139096602
467	-17.3077092633993
468	-17.3103520989809
469	-17.3109230533265
470	-17.313706054521
471	-17.3166076703512
472	-17.319214254779
473	-17.3216432257462
474	-17.3236271978752
475	-17.3277032477054
476	-17.3283709221
477	-17.330927761096
478	-17.332854815085
479	-17.3346388622567
480	-17.3377264075224
481	-17.3385291317299
482	-17.3397526231987
483	-17.3420768098619
484	-17.3440886679264
485	-17.3478049386058
486	-17.3504933523544
487	-17.3515106658804
488	-17.3539278682505
489	-17.3558625893437
490	-17.3569316175841
491	-17.3572923711715
492	-17.3570742187976
493	-17.3584482046706
494	-17.3596823218691
495	-17.3613829261571
496	-17.3617674379395
497	-17.3636293537858
498	-17.36513983734
499	-17.3680418296158
500	-17.3695318148124
501	-17.3716141930806
502	-17.3731940688035
503	-17.3747051433264
504	-17.376805127815
505	-17.3790517016727
506	-17.3809371489693
507	-17.3811893204915
508	-17.3833975587653
509	-17.3847757603622
510	-17.3874494422208
511	-17.3891648003598
512	-17.3890092194032
513	-17.3927591806745
514	-17.395281546923
515	-17.3954622779107
516	-17.3992936790445
517	-17.4002466168555
518	-17.401657936258
519	-17.4041386000046
520	-17.4068747369592
521	-17.4079339874849
522	-17.4087213552293
523	-17.410949802502
524	-17.4113062664333
525	-17.412618380925
526	-17.4138850709185
527	-17.416329861798
528	-17.4168735928748
529	-17.4202095157055
530	-17.4218549423584
531	-17.4231176326508
532	-17.4244845612273
533	-17.4255562130375
534	-17.4265235431882
535	-17.4282425064383
536	-17.4318746513934
537	-17.4330420568431
538	-17.4356626487999
539	-17.4378774253387
540	-17.4405637366037
541	-17.4413219641433
542	-17.4422326947413
543	-17.4437549938804
544	-17.4464237307942
545	-17.4478102947536
546	-17.448854524812
547	-17.4498746599161
548	-17.4516248883554
549	-17.4518612134232
550	-17.4529034198723
551	-17.4557384338752
552	-17.4586651230581
553	-17.4614477305275
554	-17.4634335798864
555	-17.4636464834303
556	-17.4657184969102
557	-17.4680210381848
558	-17.4685458205655
559	-17.4703391466951
560	-17.4721510567272
561	-17.4730904952613
562	-17.4748644533758
563	-17.476032404751
564	-17.4789075903639
565	-17.4798136534485
566	-17.4817810506721
567	-17.4828098306591
568	-17.4850752971156
569	-17.4864541418338
570	-17.4884956530768
571	-17.4909145547218
572	-17.4925108017078
573	-17.495572727038
574	-17.4955640781561
575	-17.4960168261936
576	-17.4964250275271
577	-17.4972172367446
578	-17.499232965761
579	-17.5006937567014
580	-17.5032428900979
581	-17.5043702734845
582	-17.5061247445995
583	-17.5071534656563
584	-17.5077212830694
585	-17.5109103079772
586	-17.5123863072051
587	-17.5126592979939
588	-17.5146479244101
589	-17.5176929093373
590	-17.5186397772641
591	-17.519782736943
592	-17.522004601746
593	-17.5242923955753
594	-17.5249575336315
595	-17.5278881427256
596	-17.5285472948503
597	-17.5292067515958
598	-17.5314833887306
599	-17.5333385829426
600	-17.5351334191377
601	-17.5381334582205
602	-17.5385867223925
603	-17.5406734607642
604	-17.5420677958341
605	-17.5438167992946
606	-17.5466213584412
607	-17.548418300305
608	-17.5496406639222
609	-17.552333896467
610	-17.5542382671295
611	-17.5548062628705
612	-17.5563575978732
613	-17.5588269536765
614	-17.5605039933954
615	-17.5627097400464
616	-17.5637788062845
617	-17.5649215076606
618	-17.566323589385
619	-17.5682686048648
620	-17.5688534189183
621	-17.5724138251403
622	-17.5737378698961
623	-17.5763644747265
624	-17.5778439385552
625	-17.5783524728739
626	-17.5803241850758
627	-17.5813106913259
628	-17.5842779253827
629	-17.5861308159687
630	-17.5888334443901
631	-17.5894852346938
632	-17.5919287962748
633	-17.5931303405079
634	-17.5927124409516
635	-17.5937806543311
636	-17.5956859400703
637	-17.5974534395261
638	-17.598765691431
639	-17.5996124423864
640	-17.600407164088
641	-17.60219138165
642	-17.6027791808892
643	-17.6037670969277
644	-17.6055887442792
645	-17.6053994388371
646	-17.6062291268743
647	-17.6078272731801
648	-17.6104875298378
649	-17.6112902332082
650	-17.6135351068622
651	-17.6138157569449
652	-17.6142742031826
653	-17.615029611995
654	-17.6169166519261
655	-17.6172409561075
656	-17.6192981474082
657	-17.6219523212685
658	-17.6224750069192
659	-17.6226600549869
660	-17.6240106664138
661	-17.6245971591082
662	-17.6261010130942
663	-17.6283816479299
664	-17.6316715269611
665	-17.6326472686087
666	-17.6339851376277
667	-17.6365563796037
668	-17.6371413748035
669	-17.6374407204784
670	-17.6377139751573
671	-17.6379361054585
672	-17.6376624411932
673	-17.6383502417079
674	-17.6404836225976
675	-17.6432826211314
676	-17.6457722730258
677	-17.6475214643629
678	-17.6492148123862
679	-17.6499070777095
680	-17.6517321063567
681	-17.6527598339697
682	-17.6553232334626
683	-17.6564392905941
684	-17.6574857606009
685	-17.6595516528369
686	-17.6607685201842
687	-17.663837796869
688	-17.6632378154698
689	-17.6632389191126
690	-17.6640016376578
691	-17.6657348359607
692	-17.6679134430965
693	-17.6690802351865
694	-17.6715603881477
695	-17.6735162869602
696	-17.6745752760471
697	-17.6763847233925
698	-17.6782304717143
699	-17.6803347298816
700	-17.6840790432135
701	-17.6855820645312
702	-17.6874471787201
703	-17.6888263706491
704	-17.6889038551945
705	-17.6930261741531
706	-17.6937130159502
707	-17.6950396898012
708	-17.6951463739975
709	-17.6975630477886
710	-17.6976516195643
711	-17.699410830828
712	-17.7022489597062
713	-17.7021138497145
714	-17.703939338455
715	-17.7049072163977
716	-17.705727235056
717	-17.7064114619836
718	-17.7072099652378
719	-17.7086050027865
720	-17.7098363510069
721	-17.7115977548414
722	-17.7130099852127
723	-17.7155265445933
724	-17.7166490558613
725	-17.7179337192763
726	-17.7186820996503
727	-17.7190969873565
728	-17.7209725951071
729	-17.7205827553383
730	-17.7213410828953
731	-17.7223416405994
732	-17.7246712609276
733	-17.7256549090561
734	-17.7260942516097
735	-17.7266238796946
736	-17.7277725525498
737	-17.7298160863499
738	-17.7303617330297
739	-17.7320555309126
740	-17.7322736819698
741	-17.7332374323894
742	-17.7343226689226
743	-17.7359492028803
744	-17.7360884819272
745	-17.7359312074174
746	-17.7380418769132
747	-17.7399646431228
748	-17.7413935324067
749	-17.7428874077652
750	-17.7433742472527
751	-17.7446360549381
752	-17.7461119638321
753	-17.7475574638637
754	-17.7477729941205
755	-17.7484168839751
756	-17.74941261822
757	-17.7505827130479
758	-17.7527821634742
759	-17.7544264505166
760	-17.7543298892824
761	-17.7554743544882
762	-17.7551253629651
763	-17.7547029818173
764	-17.7556053150513
765	-17.7571877702616
766	-17.758597215165
767	-17.7597312544729
768	-17.7610481609616
769	-17.7615094666686
770	-17.7627308529435
771	-17.7654309678449
772	-17.7656904717939
773	-17.7672814912134
774	-17.7683177973871
775	-17.768687579617
776	-17.7693416859031
777	-17.7705898882325
778	-17.7710612555855
779	-17.7719129965052
780	-17.7743429773512
781	-17.7747082957868
782	-17.775844482794
783	-17.7769175992458
784	-17.7771469131298
785	-17.7784893169692
786	-17.7790362084059
787	-17.778914813283
788	-17.7794784868031
789	-17.7807488844877
790	-17.7822001737505
791	-17.7828031783616
792	-17.7833228953359
793	-17.7836313758373
794	-17.7851983554646
795	-17.7861703761012
796	-17.7871919605613
797	-17.7878107981734
798	-17.788504416473
799	-17.7898330307624
800	-17.7899176124129


==> resSysDistA2VsSinrNonOrtho-Static-4.tsv <==
1	-7.83594432487433
2	-10.5100150050552
3	-11.420310115067
4	-11.8737478263606
5	-12.0902535037557
6	-12.1979241933504
7	-12.3722833865636
8	-12.5637615779854
9	-12.6748271839934
10	-12.746693041141
11	-12.8360850609038
12	-12.7940584802384
13	-12.92733499451
14	-13.0060621339282
15	-13.075245159711
16	-13.0722104719739
17	-13.1104854068773
18	-13.2053151287382
19	-13.241981916062
20	-13.3225460877939
21	-13.3425599986124
22	-13.3815530482088
23	-13.4229943530643
24	-13.469828457436
25	-13.5072755387813
26	-13.519223939542
27	-13.5722222251238
28	-13.6201840335053
29	-13.6608828172796
30	-13.7006043623982
31	-13.7213276104194
32	-13.7698337990591
33	-13.7930710013047
34	-13.8123644153495
35	-13.8452537409489
36	-13.8579952564243
37	-13.8875275491368
38	-13.9429209996645
39	-13.9614680153237
40	-13.9896365835573
41	-13.9872097305581
42	-14.0064140677272
43	-14.0244137397259
44	-14.0410346428878
45	-14.0625623670029
46	-14.0988245403172
47	-14.1184497055167
48	-14.1365837554145
49	-14.1645157058789
50	-14.1989984522031
51	-14.2305939733312
52	-14.2509994168905
53	-14.2725717680682
54	-14.2833180475935
55	-14.2985829753925
56	-14.3130010847781
57	-14.318326318404
58	-14.3328027331861
59	-14.3603038956732
60	-14.3726043722199
61	-14.3838716736687
62	-14.408087474875
63	-14.443466587803
64	-14.4588050079626
65	-14.47916294081
66	-14.4902318779189
67	-14.5048324337861
68	-14.5137794941823
69	-14.5196428138661
70	-14.5313025390826
71	-14.5532234025653
72	-14.569495078472
73	-14.5843708325703
74	-14.6007290565545
75	-14.6061641854008
76	-14.6193171611498
77	-14.6391437797379
78	-14.6466103291949
79	-14.6660954484864
80	-14.6638275444741
81	-14.6665063180317
82	-14.6831615475041
83	-14.7047279149023
84	-14.7177129200081
85	-14.7293913363488
86	-14.7399792890179
87	-14.7554981715131
88	-14.7671886337179
89	-14.7721646926908
90	-14.7942102951161
91	-14.8088445816072
92	-14.8168795156465
93	-14.8198178452134
94	-14.8272488578144
95	-14.8404303454676
96	-14.8431003019436
97	-14.8524760887253
98	-14.8581420788332
99	-14.8694240086402
100	-14.8764214274457
101	-14.8788947460248
102	-14.8840183773357
103	-14.8974923223437
104	-14.9000462433295
105	-14.9127519253079
106	-14.9187573925855
107	-14.9285278403294
108	-14.9323970816724
109	-14.9372360273773
110	-14.9521393834577
111	-14.9645219477298
112	-14.9730216532042
113	-14.979890770405
114	-14.9887138266914
115	-14.993987993988
116	-15.002129727588
117	-15.01288324551
118	-15.0196916758901
119	-15.0279690115705
120	-15.0439961477499
121	-15.0531502124002
122	-15.0619491872744
123	-15.0692647723656
124	-15.0798421163728
125	-15.0854118612136
126	-15.0994151044655
127	-15.1047852252819
128	-15.1101091925372
129	-15.114028733942
130	-15.1166611005855
131	-15.1216413602374
132	-15.1307154499322
133	-15.1340712833991
134	-15.1401402336407
135	-15.1478486369571
136	-15.1561225073703
137	-15.1632605383986
138	-15.1685333720056
139	-15.174011558598
140	-15.1811937154069
141	-15.1856618225613
142	-15.1903513292087
143	-15.1951844507032
144	-15.2011832108885
145	-15.2072632298841
146	-15.2129702915386
147	-15.2217063891248
148	-15.2329646847471
149	-15.2430949395047
150	-15.2516378792793
151	-15.2545351668724
152	-15.2591296631763
153	-15.2653827656423
154	-15.2738561366583
155	-15.2820854983813
156	-15.2878427515606
157	-15.2851829944955
158	-15.289837138434
159	-15.2975045194989
160	-15.3021614590649
161	-15.3037262216092
162	-15.312043462624
163	-15.3182086611954
164	-15.3247852908853
165	-15.3323554942812
166	-15.3393376200922
167	-15.3527692132587
168	-15.3572873988286
169	-15.3619378681058
170	-15.36671192876
171	-15.3692738742574
172	-15.376296287847
173	-15.3784274475297
174	-15.3838701100761
175	-15.3873606287236
176	-15.3905443390267
177	-15.3961260527546
178	-15.3990167121211
179	-15.3998870309967
180	-15.406507599778
181	-15.4099370044928
182	-15.4136736414023
183	-15.4169745763711
184	-15.4206320332288
185	-15.4224817298365
186	-15.4265872828032
187	-15.4313414516934
188	-15.4394803336323
189	-15.4466102921051
190	-15.4532093770264
191	-15.4569407992304
192	-15.4612790816931
193	-15.4688446101335
194	-15.4748529905257
195	-15.48119661913
196	-15.485094146039
197	-15.4905334612379
198	-15.4932586835248
199	-15.4986026779035
200	-15.5051782155133
201	-15.5067757967697
202	-15.5126245580084
203	-15.5124843616547
204	-15.5147210408468
205	-15.5237276320722
206	-15.5270428892405
207	-15.5335213419261
208	-15.5360876066115
209	-15.5419423528227
210	-15.5458346576111
211	-15.5480979749918
212	-15.549753640433
213	-15.5530958807932
214	-15.5560314935615
215	-15.5604705744331
216	-15.568812897178
217	-15.5713434929587
218	-15.577509079498
219	-15.5829397787533
220	-15.5873264999256
221	-15.5923064598448
222	-15.5967740093392
223	-15.603217986699
224	-15.611429629045
225	-15.6130666092229
226	-15.6170431031025
227	-15.6217778619506
228	-15.6291178055822
229	-15.6342947222423
230	-15.6390038010971
231	-15.6430468492573
232	-15.648828203691
233	-15.6530920590526
234	-15.6564288346585
235	-15.6629482657552
236	-15.6680907408635
237	-15.6717192419919
238	-15.6769909660112
239	-15.6801597985162
240	-15.6837870613866
241	-15.6867466333574
242	-15.6902642062817
243	-15.6979657637227
244	-15.702533431197
245	-15.7061388733682
246	-15.7096000547891
247	-15.7106228325693
248	-15.7152390843734
249	-15.7196278723078
250	-15.7283012468928
251	-15.7284218273472
252	-15.7308757868796
253	-15.7335778996324
254	-15.7397279750063
255	-15.7403891956975
256	-15.7427277847826
257	-15.7463211628322
258	-15.7519674774846
259	-15.7574343039296
260	-15.7645126172874
261	-15.764928449266
262	-15.7677442092254
263	-15.7750989354331
264	-15.7758300382043
265	-15.7805597673926
266	-15.7849569029136
267	-15.7892727447014
268	-15.790942728558
269	-15.793714038713
270	-15.7954977800228
271	-15.7995128239251
272	-15.8033672736116
273	-15.8051313949759
274	-15.8114668982235
275	-15.814282336129
276	-15.815218866918
277	-15.8201364866564
278	-15.8230723693377
279	-15.8281002332536
280	-15.8326439274516
281	-15.8351042539992
282	-15.8377973647631
283	-15.8409756029756
284	-15.8418557684321
285	-15.8445699814034
286	-15.8476915397029
287	-15.8504223324042
288	-15.8536918069513
289	-15.8553596052124
290	-15.8597490149843
291	-15.8629415295326
292	-15.865958136352
293	-15.8680782262027
294	-15.8710881427601
295	-15.87412618112
296	-15.8752743036624
297	-15.8798266468518
298	-15.8833007341428
299	-15.8855289907129
300	-15.8902487816863
301	-15.8922051442609
302	-15.8933740859942
303	-15.8972385589797
304	-15.8997997998429
305	-15.9007187279602
306	-15.9039250985894
307	-15.9086980559107
308	-15.9119990028952
309	-15.9174885393485
310	-15.9191363999146
311	-15.9222727768338
312	-15.9263746743328
313	-15.9296065930925
314	-15.9330530426481
315	-15.9371012063975
316	-15.9421305735674
317	-15.9472868503398
318	-15.9486779782188
319	-15.9513492644944
320	-15.9509852727785
321	-15.9554530306902
322	-15.9575504753137
323	-15.9592142637867
324	-15.9623368236792
325	-15.9652156971857
326	-15.9697061201281
327	-15.9727791529424
328	-15.9740130133931
329	-15.9761505149082
330	-15.9774082532009
331	-15.9815019288895
332	-15.9831197359438
333	-15.9857675547232
334	-15.9882220355151
335	-15.9898008244581
336	-15.9925785274569
337	-15.9936066167486
338	-15.9973972203183
339	-16.000782417051
340	-16.0025302548325
341	-16.0066228772272
342	-16.0076498486356
343	-16.0127765147736
344	-16.014765790354
345	-16.0166880147891
346	-16.0205179546646
347	-16.0233454483124
348	-16.0251989214683
349	-16.0274025558742
350	-16.0293937708986
351	-16.0320088008597
352	-16.0366308352641
353	-16.0404241491563
354	-16.041387084619
355	-16.0455216569939
356	-16.0461530256985
357	-16.048157770408
358	-16.051846465683
359	-16.052798833927
360	-16.0562556675855
361	-16.0580933646028
362	-16.0617196068996
363	-16.0613956893929
364	-16.0629178844935
365	-16.0642362312836
366	-16.0668251387599
367	-16.0682093614911
368	-16.0700582614145
369	-16.0706701812937
370	-16.0733365445332
371	-16.0759138282605
372	-16.0774998346882
373	-16.0795289388313
374	-16.0810318688087
375	-16.0838174171035
376	-16.0861416997604
377	-16.0916195540696
378	-16.0941116863992
379	-16.0969336278077
380	-16.0996342550711
381	-16.1010923636729
382	-16.1024040773064
383	-16.1060957943325
384	-16.1083809147759
385	-16.1126469173564
386	-16.114557989674
387	-16.1155963798481
388	-16.1185382462605
389	-16.1191142900017
390	-16.1198024079642
391	-16.1209327577272
392	-16.1243120654762
393	-16.12796705665
394	-16.1306770106278
395	-16.1341694222577
396	-16.1382263546903
397	-16.1395775318494
398	-16.1406224301805
399	-16.1447291729187
400	-16.1478283315715
401	-16.1492175534533
402	-16.1515141802032
403	-16.1537915002902
404	-16.1572779858406
405	-16.1588827283023
406	-16.1607718635094
407	-16.1627249452662
408	-16.1645976268806
409	-16.168690606372
410	-16.1712409008796
411	-16.1731561045435
412	-16.1742677840818
413	-16.1758882712307
414	-16.1780095914681
415	-16.1819478722753
416	-16.1847963484739
417	-16.186092418874
418	-16.1881255418676
419	-16.191324208381
420	-16.1929247334367
421	-16.1946804873767
422	-16.1954806095241
423	-16.1976197217599
424	-16.2007210343711
425	-16.2033522068117
426	-16.2056038616863
427	-16.2098456770646
428	-16.2092252046103
429	-16.2119395568475
430	-16.2145235652304
431	-16.2175152010129
432	-16.2183864957203
433	-16.2220407602088
434	-16.2231907178
435	-16.2259769393992
436	-16.2278403086773
437	-16.2286377289447
438	-16.2304309466234
439	-16.2326244356923
440	-16.2365806553602
441	-16.2390632148025
442	-16.2396841180722
443	-16.2417609247787
444	-16.2451714932256
445	-16.24547208794
446	-16.2481173379781
447	-16.2519775613648
448	-16.2535124381681
449	-16.2549706651829
450	-16.258231819086
451	-16.2601425397343
452	-16.2627393138809
453	-16.264919603735
454	-16.2666632630573
455	-16.2687136223508
456	-16.2709950493892
457	-16.2741270615723
458	-16.275271353961
459	-16.2758361823831
460	-16.2780426229121
461	-16.2800664446864
462	-16.2818018973454
463	-16.2829125818474
464	-16.2865717375045
465	-16.2869619012883
466	-16.2903230914382
467	-16.2931352720677
468	-16.2951829066467
469	-16.2978344684908
470	-16.2985017696758
471	-16.3004669717401
472	-16.3027799799647
473	-16.3053305190845
474	-16.309091442708
475	-16.3123053822668
476	-16.3154864620413
477	-16.3187208382831
478	-16.320595354994
479	-16.3215959407028
480	-16.3232248237947
481	-16.3243098950153
482	-16.3260614749949
483	-16.3269181450211
484	-16.3269227566109
485	-16.3298906074444
486	-16.3302833473111
487	-16.3327499151463
488	-16.3350312334277
489	-16.3354945761263
490	-16.3384096776984
491	-16.3414826623689
492	-16.3445458911903
493	-16.3472504315913
494	-16.3490076472514
495	-16.3501106373764
496	-16.3517331441614
497	-16.3530389173397
498	-16.3541929962073
499	-16.355167203848
500	-16.3564772290253
501	-16.3571130628016
502	-16.3592912419807
503	-16.3591467548839
504	-16.3601245234488
505	-16.3607573300285
506	-16.3611169571831
507	-16.3634966092559
508	-16.3650909984448
509	-16.366807670999
510	-16.3675888430027
511	-16.3702994041413
512	-16.372822084037
513	-16.3749705262381
514	-16.3761806312932
515	-16.3786281434794
516	-16.382271391066
517	-16.3832979752176
518	-16.3843627168345
519	-16.3870374953062
520	-16.3903257551274
521	-16.3919490634598
522	-16.393513661534
523	-16.3949074121743
524	-16.3978336421566
525	-16.3996704275226
526	-16.4044197767255
527	-16.4049363548281
528	-16.4072642490791
529	-16.4099675713175
530	-16.4121700484941
531	-16.4140330431471
532	-16.4145414865598
533	-16.4181775945213
534	-16.420172279384
535	-16.4227103325921
536	-16.4250637553346
537	-16.4277341404431
538	-16.4277153264197
539	-16.4292990168327
540	-16.4300992621882
541	-16.4318836809874
542	-16.434284265578
543	-16.4367371946555
544	-16.4384834883254
545	-16.4398978207539
546	-16.4422884890288
547	-16.4433964882073
548	-16.4452191184054
549	-16.4466530849325
550	-16.4487509165792
551	-16.4478254105824
552	-16.451518978688
553	-16.4531969844857
554	-16.4550095761848
555	-16.4572001509109
556	-16.4595723164744
557	-16.4600607080552
558	-16.4628241705485
559	-16.4644090796908
560	-16.4668137152102
561	-16.468798424828
562	-16.4701546691031
563	-16.4713949881884
564	-16.4726195512386
565	-16.4747383430905
566	-16.4760328100962
567	-16.4777607558091
568	-16.481267337346
569	-16.4834010315833
570	-16.484259037376
571	-16.4853412845847
572	-16.487043347188
573	-16.4888738863823
574	-16.4916740571504
575	-16.4944461718007
576	-16.4959097654623
577	-16.4991832016398
578	-16.5006912506998
579	-16.501490832927
580	-16.5031032021688
581	-16.5034872546803
582	-16.5051091587464
583	-16.5054089711855
584	-16.5080646830515
585	-16.5094661819588
586	-16.5125663990507
587	-16.5144622633959
588	-16.5141485940812
589	-16.516698859708
590	-16.5192535245576
591	-16.5215407396255
592	-16.5226599084508
593	-16.5254153966212
594	-16.5275415815774
595	-16.5295889563671
596	-16.5303904758167
597	-16.5317524077443
598	-16.5336579968991
599	-16.5349313077012
600	-16.5355844531957
601	-16.5365926739611
602	-16.5380991850278
603	-16.5392586565791
604	-16.540846860998
605	-16.5425567903442
606	-16.542645697068
607	-16.5436508982517
608	-16.5438070924598
609	-16.5441708832133
610	-16.5452589930111
611	-16.5484515289285
612	-16.5493390683571
613	-16.5491804334452
614	-16.55080137002
615	-16.5519074453644
616	-16.5543382871912
617	-16.5554944874838
618	-16.55727013874
619	-16.5581572606877
620	-16.5599007848046
621	-16.560486103634
622	-16.5624335669868
623	-16.5636289274625
624	-16.5660957716205
625	-16.567721409286
626	-16.5681790242148
627	-16.5693014277375
628	-16.5698979859085
629	-16.5705848295473
630	-16.5714306678267
631	-16.5726862638381
632	-16.5734216699634
633	-16.5752521660383
634	-16.5779080134098
635	-16.579487037159
636	-16.5802895837194
637	-16.5807974112485
638	-16.5812281596687
639	-16.5824309920612
640	-16.5851498581681
641	-16.5863735282179
642	-16.5881806947817
643	-16.5895591620891
644	-16.5913434933674
645	-16.5940614113829
646	-16.5951051340114
647	-16.5969735953624
648	-16.5983714932554
649	-16.6005922984692
650	-16.6013675975009
651	-16.604469271663
652	-16.6065930920182
653	-16.6080674123494
654	-16.6100042739306
655	-16.6119809316119
656	-16.6108745000124
657	-16.6112110155835
658	-16.613068918949
659	-16.6153328318674
660	-16.6153734710495
661	-16.6170686922397
662	-16.6182191342288
663	-16.6190101468228
664	-16.6198824900438
665	-16.6217911914522
666	-16.622215350218
667	-16.6224604859032
668	-16.622854416604
669	-16.6247892941876
670	-16.6267796859897
671	-16.6279851988561
672	-16.6283092483644
673	-16.629210052766
674	-16.6309796356943
675	-16.6327727125134
676	-16.6345165025616
677	-16.6373477339838
678	-16.6383585163589
679	-16.6386654043957
680	-16.6387922244887
681	-16.6407750676297
682	-16.6410440644059
683	-16.6415773849947
684	-16.6427024457042
685	-16.6443031008976
686	-16.6450549829384
687	-16.6453295833055
688	-16.6469015173061
689	-16.6476034379037
690	-16.649574116667
691	-16.6508347587864
692	-16.6520263479427
693	-16.6530060788087
694	-16.6533590462075
695	-16.6557803518987
696	-16.6554904456888
697	-16.6565504138279
698	-16.6577551839343
699	-16.6590841050639
700	-16.6603948599813
701	-16.6616348893044
702	-16.6623761345056
703	-16.6632995952738
704	-16.6644743205439
705	-16.6644419735315
706	-16.6653089503053
707	-16.6657510149361
708	-16.6679047234164
709	-16.6700501974901
710	-16.6710913563068
711	-16.6726983944013
712	-16.6738242944661
713	-16.6765854428319
714	-16.6770593165715
715	-16.6773704018116
716	-16.6787071781437
717	-16.6807314872717
718	-16.681615331771
719	-16.6829937212468
720	-16.6850046506149
721	-16.6873826026738
722	-16.6879902177654
723	-16.68865403903
724	-16.6892104191931
725	-16.6911618354206
726	-16.6921794225171
727	-16.6938524332253
728	-16.6959644851103
729	-16.6986828677407
730	-16.700295345148
731	-16.7002708500648
732	-16.7013982206751
733	-16.7038172703428
734	-16.7054597612481
735	-16.706784835415
736	-16.707030812581
737	-16.7083460063254
738	-16.7085074103064
739	-16.7091959814879
740	-16.7105899219403
741	-16.7110686496627
742	-16.7125600213434
743	-16.7134118148407
744	-16.7143619953724
745	-16.7151522965912
746	-16.715738441409
747	-16.7162495365474
748	-16.7164539891708
749	-16.7176260989749
750	-16.7190700591237
751	-16.7212461612743
752	-16.7219699569832
753	-16.7235104133673
754	-16.7242827564451
755	-16.72499451124
756	-16.7263633534198
757	-16.7275341480332
758	-16.7274924217596
759	-16.7291163002619
760	-16.7312711735
761	-16.7322737644234
762	-16.7344477918423
763	-16.7363916616559
764	-16.7384288254155
765	-16.7395647074561
766	-16.7419343078107
767	-16.742503837877
768	-16.7452420660177
769	-16.7471312156174
770	-16.7489037329953
771	-16.749879339581
772	-16.7512284168126
773	-16.7517989193932
774	-16.7537639706251
775	-16.755971112459
776	-16.7576399697347
777	-16.7595805195836
778	-16.7615413283333
779	-16.7625310665681
780	-16.7639841166811
781	-16.7661721619436
782	-16.7667859464892
783	-16.7674143767337
784	-16.7696120186211
785	-16.7711424775129
786	-16.7734001082801
787	-16.774273230463
788	-16.7756393478164
789	-16.7763861878455
790	-16.7774603465997
791	-16.7785229623758
792	-16.7792031980878
793	-16.7810159746804
794	-16.7819116692378
795	-16.7830784628169
796	-16.7850492261408
797	-16.7862096969992
798	-16.7878418595335
799	-16.7893959791481
800	-16.7909394730091


==> resSysDistA2VsSinrNonOrtho-Static-5.tsv <==
1	19.3676991512861
2	12.1752897153014
3	4.90005309364893
4	-2.15912883461806
5	-7.41555787304874
6	-11.6868676028288
7	-14.1157118433027
8	-15.7580744493093
9	-17.3154603156908
10	-18.3485202463944
11	-19.0027828892537
12	-19.9177273204275
13	-20.7098568426533
14	-21.3344422423885
15	-21.7839416761193
16	-22.235021242299
17	-23.007809877374
18	-23.5082729404269
19	-23.6992210039268
20	-24.0677071810012
21	-24.3616099521755
22	-24.6488062847622
23	-24.8550340210054
24	-25.1857487758323
25	-25.4548965509312
26	-25.4873934277949
27	-25.8084079404648
28	-26.0024514836046
29	-26.2844060987324
30	-26.6739428120448
31	-26.8614715093417
32	-26.8815025139371
33	-27.2493715113398
34	-27.3535478810403
35	-27.4490999677095
36	-27.6562656889907
37	-27.6800790724705
38	-27.8457065855824
39	-27.9590852288656
40	-28.1075275336986
41	-27.9835058042847
42	-28.1092813148436
43	-28.1082847325084
44	-28.1452304728742
45	-28.3783973670872
46	-28.6674002363471
47	-28.6447113628418
48	-28.8971224924066
49	-28.9151654844957
50	-29.1221539232571
51	-29.2767041976462
52	-29.46999215562
53	-29.5975705322295
54	-29.7407327458004
55	-29.7145181097953
56	-29.8999773129915
57	-29.8454439161973
58	-29.9263704154275
59	-30.0706609354039
60	-30.199710547351
61	-30.3056308604507
62	-30.3233314127475
63	-30.3507646225321
64	-30.3698084697026
65	-30.3859096671273
66	-30.4414400306414
67	-30.5090160493405
68	-30.5896209890829
69	-30.6415029182131
70	-30.7762756881585
71	-30.9397137008342
72	-31.0397825644605
73	-31.1223323269318
74	-31.1830991185196
75	-31.2853657383467
76	-31.3742471982627
77	-31.5239240742259
78	-31.588702889564
79	-31.5590768717902
80	-31.6892504919201
81	-31.7324771400621
82	-31.7151932914972
83	-31.6552692509647
84	-31.6745996400821
85	-31.6971681404366
86	-31.6707949872786
87	-31.7654694946433
88	-31.7895882213457
89	-31.8186225885243
90	-31.875217639657
91	-31.9935649977305
92	-32.0412422386455
93	-32.1070585154747
94	-32.133477561129
95	-32.200817747115
96	-32.221578306306
97	-32.3364007487395
98	-32.3875009062416
99	-32.3565180650306
100	-32.4553075501792
101	-32.4274190222072
102	-32.553264236066
103	-32.6882906708934
104	-32.755083733717
105	-32.8035295103786
106	-32.7528939310268
107	-32.8073546361448
108	-32.8585166368316
109	-32.8807491966303
110	-32.9990434285558
111	-33.0955076903784
112	-33.1082143504603
113	-33.1977851852553
114	-33.2457428931928
115	-33.3073342413574
116	-33.4482239875551
117	-33.5232062607207
118	-33.5658019257126
119	-33.7154901942876
120	-33.820237805819
121	-33.7408343097371
122	-33.8073046811813
123	-33.8723565394218
124	-33.7646746354571
125	-33.9222778207475
126	-34.0198186227024
127	-34.0537206782362
128	-33.9884732846721
129	-34.0514483254877
130	-34.0483377926141
131	-33.9816995539632
132	-33.8867559032107
133	-34.0061170114
134	-34.0174402863806
135	-34.0559607438799
136	-34.0195808157178
137	-34.1301238229224
138	-34.1311513749244
139	-34.1824419439061
140	-34.2674680348383
141	-34.3235993294608
142	-34.336870738217
143	-34.3167749154843
144	-34.342183615486
145	-34.2808751288552
146	-34.309306725819
147	-34.367090059447
148	-34.4424342033278
149	-34.4522506620665
150	-34.4986913484361
151	-34.4588921588798
152	-34.5185141314068
153	-34.5253951975616
154	-34.5003470759106
155	-34.5959538445446
156	-34.6096423739768
157	-34.6166058993994
158	-34.6793966215561
159	-34.7994487400088
160	-34.8828625153827
161	-34.8700805081314
162	-34.94217324063
163	-35.0076789342594
164	-35.1228288223611
165	-35.1261971564115
166	-35.1510189083765
167	-35.1995512488109
168	-35.3139328743058
169	-35.3496405442388
170	-35.2223850921461
171	-35.2575267533218
172	-35.3024340960539
173	-35.3582217363758
174	-35.4429368079411
175	-35.4380093582034
176	-35.4755661354727
177	-35.5053483151106
178	-35.5548971681297
179	-35.5804046696985
180	-35.6272204092159
181	-35.570282041184
182	-35.6741365031913
183	-35.6921542679714
184	-35.6943718310527
185	-35.7070782245915
186	-35.7292315121314
187	-35.8716929573989
188	-35.8507744597161
189	-35.8137171472722
190	-35.7659122920086
191	-35.7609426386138
192	-35.7015044029936
193	-35.7081943957851
194	-35.6863090400204
195	-35.6774305945399
196	-35.6845878175174
197	-35.6686402173945
198	-35.707556877249
199	-35.6776007301858
200	-35.7106525538358
201	-35.7515803694203
202	-35.7919751886447
203	-35.8402557012346
204	-35.863632206806
205	-35.8544597821178
206	-35.8142484583098
207	-35.8006237324132
208	-35.7885941092961
209	-35.7849381794153
210	-35.84472787696
211	-35.8227940515034
212	-35.8927824338442
213	-35.9100793487148
214	-36.0656970332595
215	-36.1018924415003
216	-36.1056620760953
217	-36.1213856690091
218	-36.1565233166444
219	-36.1991817687152
220	-36.2460845898768
221	-36.2390240868106
222	-36.252266926647
223	-36.3130831672149
224	-36.4187505301616
225	-36.4583128867222
226	-36.4697393387687
227	-36.5058119165961
228	-36.4924218229336
229	-36.5324291225135
230	-36.5725963565246
231	-36.562803494094
232	-36.6294360014937
233	-36.7032900330158
234	-36.7620481097911
235	-36.8244839019375
236	-36.895327775418
237	-36.8684612184849
238	-36.8468011224122
239	-36.8528126465148
240	-36.8853212345957
241	-36.9164249651773
242	-36.9678118409466
243	-36.9706744068604
244	-37.012859159372
245	-37.0216767495685
246	-37.1088347517798
247	-37.1546655008145
248	-37.2087372761032
249	-37.2594511726541
250	-37.3052287973533
251	-37.3143567227206
252	-37.3226678470993
253	-37.2744199502462
254	-37.3286500701738
255	-37.3058668249452
256	-37.3072369521412
257	-37.3395802838853
258	-37.3362185025181
259	-37.3785764249553
260	-37.3876938279742
261	-37.4152701319633
262	-37.4350108619643
263	-37.4487653530024
264	-37.487301358243
265	-37.5039290786766
266	-37.5157591465282
267	-37.5535839919884
268	-37.5671590699582
269	-37.6419277543234
270	-37.6226080912772
271	-37.6907543602702
272	-37.7140907185383
273	-37.6685699800138
274	-37.6886017046744
275	-37.6719135355246
276	-37.6589716378384
277	-37.6777332924684
278	-37.6915953281363
279	-37.7126037653675
280	-37.7259880465242
281	-37.7408927800697
282	-37.7541301234945
283	-37.8218907341924
284	-37.9211549039822
285	-37.967257447288
286	-38.0458706030478
287	-38.0685065646181
288	-38.0340639708937
289	-38.0210810502933
290	-38.0229831401147
291	-38.0523726584517
292	-38.0329229346767
293	-38.0799472074883
294	-38.0800162316349
295	-38.1048780277596
296	-38.0402552806272
297	-38.1079071071996
298	-38.1500874402836
299	-38.1307450038448
300	-38.153044347372
301	-38.1514136737969
302	-38.151686936715
303	-38.1818647300568
304	-38.2108325846791
305	-38.2307389580074
306	-38.2986485151591
307	-38.247004474323
308	-38.2721320307635
309	-38.3252921651789
310	-38.3865759471953
311	-38.4340709663258
312	-38.4113036136433
313	-38.3685475211607
314	-38.3666261324224
315	-38.2798663732228
316	-38.2284250427449
317	-38.3236645411218
318	-38.2959205922066
319	-38.4075418288878
320	-38.3736586752378
321	-38.2861230652269
322	-38.2949791772072
323	-38.2801939423225
324	-38.3008783237598
325	-38.3070559854486
326	-38.291827504818
327	-38.3319665463944
328	-38.3164519877415
329	-38.3422188692519
330	-38.3364160348962
331	-38.3698551830604
332	-38.4027893582755
333	-38.4011126595315
334	-38.4607947039132
335	-38.4696733683388
336	-38.4829989118549
337	-38.4761931491273
338	-38.5435295176373
339	-38.548864767338
340	-38.5897627751305
341	-38.5911364661752
342	-38.6009063594703
343	-38.6177346074828
344	-38.5774555055024
345	-38.6063505655502
346	-38.6666903010119
347	-38.698657471312
348	-38.7280699745893
349	-38.7687408805242
350	-38.7936857756529
351	-38.7811043192617
352	-38.7821207188548
353	-38.825585358946
354	-38.8089894245404
355	-38.8252576615471
356	-38.8981628641817
357	-38.9204310200027
358	-38.9311525993909
359	-38.9377268488098
360	-38.9492306848927
361	-38.9362273379627
362	-38.9571092393468
363	-38.9612302036902
364	-38.9572944727809
365	-38.9979887558185
366	-38.9461858436726
367	-38.9293507236687
368	-38.9460909177992
369	-38.9712841780403
370	-38.9635721503154
371	-39.0233262341394
372	-38.9957910701375
373	-39.0223092909504
374	-39.0173089857408
375	-39.0170543530759
376	-39.0793761539044
377	-39.1784210546095
378	-39.2609545082425
379	-39.2609140266924
380	-39.2798459972168
381	-39.266178252482
382	-39.2552573143007
383	-39.2548644947384
384	-39.2450945370348
385	-39.2660957723761
386	-39.2803534690844
387	-39.295155987357
388	-39.3608477316077
389	-39.315198262697
390	-39.3877851660157
391	-39.3865981382906
392	-39.394755909209
393	-39.4305523537496
394	-39.4547478673373
395	-39.4947027103393
396	-39.4867515419175
397	-39.4989801028217
398	-39.5315043505344
399	-39.5519056249937
400	-39.5321011038902
401	-39.5951264165823
402	-39.6279865930097
403	-39.5988142076731
404	-39.6445594409955
405	-39.6466142563555
406	-39.6415853040559
407	-39.6198353189313
408	-39.5869427829804
409	-39.6391755673431
410	-39.644554972678
411	-39.6546829683441
412	-39.6972593154159
413	-39.6799532447737
414	-39.7106021964743
415	-39.7219082569893
416	-39.7373622700432
417	-39.7873076249189
418	-39.7410640223211
419	-39.7394615645504
420	-39.7090527004538
421	-39.7205529016563
422	-39.7576083752034
423	-39.7732432950529
424	-39.7538927284751
425	-39.789336116812
426	-39.7554608457837
427	-39.7818855791248
428	-39.7992950476075
429	-39.8167468010925
430	-39.8203767651956
431	-39.829475648358
432	-39.8140130710767
433	-39.7916164847826
434	-39.7685072693481
435	-39.772406213685
436	-39.7851635183423
437	-39.8081250422198
438	-39.8377772975545
439	-39.8396719536949
440	-39.9035713457522
441	-39.8602044990839
442	-39.8256320083343
443	-39.7978032445535
444	-39.813115676246
445	-39.765669031988
446	-39.7863503903573
447	-39.8157880859996
448	-39.8452613517378
449	-39.8587986412634
450	-39.8798394698304
451	-39.8688189071775
452	-39.8530030503442
453	-39.8971598566313
454	-39.9335429536911
455	-39.9696076945888
456	-39.9927250430063
457	-40.0161340784695
458	-40.0307690934398
459	-39.9925408123355
460	-40.0263961881326
461	-40.0485422278497
462	-40.0166538389744
463	-40.0325379693131
464	-40.1019594517038
465	-40.1212426932343
466	-40.1685045382391
467	-40.2623094973327
468	-40.2510490615116
469	-40.2465668894688
470	-40.2429251976032
471	-40.2521345906922
472	-40.2282989509072
473	-40.2206530287353
474	-40.2329261705545
475	-40.2525467561061
476	-40.260630144068
477	-40.3069865937402
478	-40.3008694745057
479	-40.3104941361495
480	-40.2839201406571
481	-40.3113203382277
482	-40.2995984612315
483	-40.3279058883958
484	-40.3199769474611
485	-40.3089208125957
486	-40.3020994501224
487	-40.3364344401686
488	-40.351316450233
489	-40.3869245638365
490	-40.4212794149296
491	-40.3629390233213
492	-40.3125144585049
493	-40.3334906958126
494	-40.3294658358378
495	-40.3367223899187
496	-40.3230706438763
497	-40.3212164860292
498	-40.3867416951106
499	-40.413266317581
500	-40.4290364885102
501	-40.4390462930823
502	-40.4209938418933
503	-40.467672687241
504	-40.5048126784373
505	-40.5027491948672
506	-40.499886122401
507	-40.5391278038845
508	-40.5433936922429
509	-40.5393930834441
510	-40.5384108207185
511	-40.5339954333641
512	-40.5439125545165
513	-40.4799862268659
514	-40.5037900901523
515	-40.5013922378529
516	-40.5189857339453
517	-40.5292450520248
518	-40.4970644652252
519	-40.5115882092627
520	-40.545589310849
521	-40.5619869872176
522	-40.5687440463211
523	-40.579724641631
524	-40.581315784675
525	-40.5795485379261
526	-40.6180374330723
527	-40.6455396976212
528	-40.6833297446971
529	-40.7241434536031
530	-40.6916555463168
531	-40.6692270734911
532	-40.686515611069
533	-40.7011964726449
534	-40.7287290338726
535	-40.7501615838576
536	-40.8074560119473
537	-40.885293442586
538	-40.8636776989828
539	-40.9083277561535
540	-40.8919291166463
541	-40.9139209966105
542	-40.8942460894959
543	-40.8883287281755
544	-40.8907249806386
545	-40.8938614312113
546	-40.9266170807515
547	-40.9851760497891
548	-40.9720187774941
549	-41.0265592720067
550	-40.9848110921818
551	-40.9848918282404
552	-41.0318538754183
553	-41.0563995275865
554	-41.0960876911585
555	-41.1127166828257
556	-41.1530957563959
557	-41.1833593519015
558	-41.2105456368208
559	-41.1894735609201
560	-41.221680492527
561	-41.2463947748502
562	-41.2394238197448
563	-41.21239987428
564	-41.1689500425306
565	-41.135939470533
566	-41.1620141547832
567	-41.1836393898658
568	-41.2236046203215
569	-41.275148602768
570	-41.2546412954761
571	-41.2843679235737
572	-41.2594625776519
573	-41.2923203123884
574	-41.3154056512582
575	-41.3238663396467
576	-41.3098437884207
577	-41.3325407357298
578	-41.3654001427455
579	-41.3292366989794
580	-41.378741944504
581	-41.3786806304261
582	-41.367525084253
583	-41.3557440176926
584	-41.3787195652993
585	-41.3319300132655
586	-41.3585918847961
587	-41.3701149546754
588	-41.3691752347469
589	-41.3656983749009
590	-41.3951194302075
591	-41.4122305090923
592	-41.4506272684556
593	-41.5071709677244
594	-41.5621995009078
595	-41.5246467431777
596	-41.5392646656507
597	-41.5524121038963
598	-41.6057451499357
599	-41.6067365370793
600	-41.6079255698103
601	-41.601408871437
602	-41.5781390263908
603	-41.5271265857933
604	-41.5629608714562
605	-41.5599690408298
606	-41.5447606108205
607	-41.5377468495392
608	-41.6195034691612
609	-41.6237983698054
610	-41.5987101031431
611	-41.5952984095749
612	-41.6072583027455
613	-41.5504743786972
614	-41.5220723847181
615	-41.538866751768
616	-41.5117329448699
617	-41.5135951794159
618	-41.5503468612871
619	-41.5450350698908
620	-41.512526393405
621	-41.5367449689832
622	-41.5322136059129
623	-41.4953572511143
624	-41.4930910126068
625	-41.5200532401393
626	-41.5360032523235
627	-41.5455760868035
628	-41.5564890703002
629	-41.5504901569758
630	-41.5605333972551
631	-41.5585200742084
632	-41.5580207094825
633	-41.555631393505
634	-41.5359349359782
635	-41.4968826979998
636	-41.5091646827803
637	-41.5252832185597
638	-41.5244713109379
639	-41.5274395137699
640	-41.5166429254034
641	-41.5148739750689
642	-41.5281732432486
643	-41.5485528416575
644	-41.5571175432599
645	-41.5868109216241
646	-41.6055991069646
647	-41.6001419113511
648	-41.5712774693782
649	-41.6429140287582
650	-41.6123456493748
651	-41.6375391862925
652	-41.6189071792601
653	-41.6067746172231
654	-41.6079139600621
655	-41.636768193394
656	-41.5990707432472
657	-41.5872361233024
658	-41.5605166642703
659	-41.5675797692376
660	-41.5384858885705
661	-41.5509832923518
662	-41.5521061904589
663	-41.5465773864103
664	-41.54143370957
665	-41.5677006032942
666	-41.5901029509441
667	-41.6002843905623
668	-41.6111392568007
669	-41.6149770174319
670	-41.6494364011789
671	-41.6259944299092
672	-41.6362503931223
673	-41.6485421734076
674	-41.5992427228118
675	-41.5931741843489
676	-41.5968312825326
677	-41.572028067491
678	-41.609445928737
679	-41.6574702246957
680	-41.6687428997199
681	-41.6708522284376
682	-41.658970919838
683	-41.670447144706
684	-41.680822691344
685	-41.6248672404505
686	-41.6392900834678
687	-41.6057580668872
688	-41.6138396342868
689	-41.6177630574326
690	-41.6141983994216
691	-41.6185778287268
692	-41.5961230342333
693	-41.5902341150407
694	-41.5872207720937
695	-41.6197513027816
696	-41.6281232187933
697	-41.6390411140918
698	-41.6105183049164
699	-41.6116978977376
700	-41.6135715198216
701	-41.6319468780561
702	-41.6670301297933
703	-41.6716286965926
704	-41.6591295049716
705	-41.6363661724546
706	-41.6535356236746
707	-41.6332054725784
708	-41.6215170403432
709	-41.6256794831345
710	-41.6169264037207
711	-41.6731162581022
712	-41.6641166631949
713	-41.7069422915668
714	-41.7078140118117
715	-41.7461585740195
716	-41.7507211880562
717	-41.7324898654987
718	-41.7372295827771
719	-41.7162653008565
720	-41.7213119498397
721	-41.7026940154756
722	-41.6973441470205
723	-41.7230563433482
724	-41.7605123445895
725	-41.7458929112526
726	-41.7413926612934
727	-41.7613973189619
728	-41.7642509539317
729	-41.7937119745029
730	-41.800897636017
731	-41.8061763441913
732	-41.8472513987272
733	-41.9135560371929
734	-41.936917496461
735	-41.9315197618568
736	-41.9419281052613
737	-41.9622341489216
738	-41.9651294653411
739	-41.9805078166812
740	-41.9519987651933
741	-41.9862840767413
742	-41.978291344184
743	-42.001586417096
744	-42.0515549977925
745	-42.0355706258747
746	-42.0668283956317
747	-42.0574586645943
748	-42.0746447926261
749	-42.0776829856595
750	-42.0447279677939
751	-42.0295776182051
752	-41.9996734453791
753	-42.0550843704681
754	-42.0619247933968
755	-42.0697981145639
756	-42.0913288056047
757	-42.0872688081446
758	-42.0302203214823
759	-42.0354431838253
760	-42.0586651264967
761	-42.0397294734607
762	-42.042262434621
763	-42.0478141335002
764	-42.0738398077776
765	-42.0818214327322
766	-42.0950494361466
767	-42.0739274801972
768	-42.0815849023966
769	-42.1173671189427
770	-42.1038525690773
771	-42.172503126097
772	-42.1681010549364
773	-42.1508319406797
774	-42.1856727073362
775	-42.2069788297915
776	-42.2415740561241
777	-42.2451689296704
778	-42.2492951009728
779	-42.2633435543082
780	-42.2252306175584
781	-42.2325432890734
782	-42.229218338358
783	-42.2381717010818
784	-42.2119925885651
785	-42.2192267705006
786	-42.1967973158356
787	-42.1723667273737
788	-42.2107695005465
789	-42.200012587629
790	-42.2266157774787
791	-42.2498337872114
792	-42.2606364096925
793	-42.2484637451712
794	-42.2627370774484
795	-42.2485440255335
796	-42.2436258974691
797	-42.2749336697659
798	-42.3363738226028
799	-42.3680894883539
800	-42.3502127270545


==> resSysDistA2VsSinrNonOrtho-Static-7.tsv <==
1	20.4941458690616
2	20.4715405934041
3	20.4995829945824
4	20.5387744897578
5	20.506311447378
6	20.4614239007176
7	20.4396581306846
8	20.3812205113919
9	20.3197228835707
10	20.2694384155606
11	20.2133083303591
12	20.1569152585473
13	20.1011635918258
14	20.0334910587412
15	19.9917489780578
16	19.938176248356
17	19.8833062807726
18	19.8282531766155
19	19.7753566257436
20	19.7134266083803
21	19.6540759495847
22	19.5917582247858
23	19.530700542514
24	19.4661355449059
25	19.4120488482419
26	19.3537311513173
27	19.2952219911205
28	19.2362066574558
29	19.177980596837
30	19.1209585687768
31	19.0630048135592
32	18.9998919386535
33	18.938031874312
34	18.8722746594596
35	18.8060772539771
36	18.7442638179444
37	18.672958304907
38	18.6126126310304
39	18.5502130070708
40	18.4838369573712
41	18.4241102677704
42	18.3630783107888
43	18.3025902291704
44	18.2363770572829
45	18.1754892175912
46	18.1117879734397
47	18.0447171283605
48	17.975045534719
49	17.9079914437209
50	17.8418989279755
51	17.7739337903685
52	17.7024983648087
53	17.6372059711799
54	17.5724613033067
55	17.5090886309746
56	17.4387450203292
57	17.3738597301607
58	17.3063227717274
59	17.2404186648687
60	17.176148388838
61	17.1136156386225
62	17.0435096418662
63	16.9790018460021
64	16.910145694462
65	16.8407048336314
66	16.7768410806261
67	16.7141283764466
68	16.6485373350493
69	16.5832332341302
70	16.522993568373
71	16.45858809964
72	16.3925747328232
73	16.3264872887103
74	16.2605401671618
75	16.2019514506479
76	16.1354053113876
77	16.0698934776572
78	16.0077040837357
79	15.9387713084145
80	15.8765509010148
81	15.8147900658757
82	15.7507619867108
83	15.6858517026096
84	15.6196552598916
85	15.5550184339893
86	15.4887272380415
87	15.4247752911667
88	15.3606823787835
89	15.2950218426317
90	15.229559879044
91	15.1650210671259
92	15.1049331057422
93	15.0431860879442
94	14.9794025177994
95	14.9154574955502
96	14.8571048514027
97	14.7993771745548
98	14.7388505701123
99	14.6774410049717
100	14.6162492492757
101	14.5565890751926
102	14.4913600176269
103	14.4356452553533
104	14.3740022523863
105	14.3164298375022
106	14.2525667337024
107	14.1924815293618
108	14.1288099765012
109	14.0731169652677
110	14.0084310010501
111	13.9498174977801
112	13.8935901217663
113	13.83367247913
114	13.7765085386863
115	13.7154556400234
116	13.6562884172648
117	13.5970537515732
118	13.5390537941093
119	13.4769016693042
120	13.4141454322994
121	13.3547608888289
122	13.2972639709046
123	13.2406794403604
124	13.1826319610021
125	13.1267293840596
126	13.0692327470016
127	13.0095085082495
128	12.9549927311549
129	12.9006618173423
130	12.8450565264712
131	12.7854496262977
132	12.7285443361858
133	12.6742387989269
134	12.620964895786
135	12.5657551639284
136	12.5130051609478
137	12.4566578925322
138	12.4017003748832
139	12.3523867346309
140	12.2970597361858
141	12.242285037577
142	12.1849050642761
143	12.1344023880577
144	12.0811338309356
145	12.0284446885007
146	11.9751415106193
147	11.9194540637746
148	11.8609706793463
149	11.8116036442347
150	11.75886718153
151	11.7048364113555
152	11.6500875846135
153	11.5988204597855
154	11.5468593423634
155	11.4873265553734
156	11.4315798790613
157	11.380491342192
158	11.3302962944416
159	11.2803043749828
160	11.2237844370249
161	11.172560676681
162	11.1210862552299
163	11.0750264441269
164	11.0212819750264
165	10.9674478540173
166	10.9143196568404
167	10.86067137349
168	10.8120323484644
169	10.7638912403421
170	10.7127961358926
171	10.6573602115865
172	10.6046963269171
173	10.5584847844343
174	10.508011139389
175	10.457038705379
176	10.4085049421734
177	10.3626615152383
178	10.3109728742124
179	10.2605856273672
180	10.2131965705781
181	10.1649370419059
182	10.1143600820548
183	10.0701279595657
184	10.0245845238096
185	9.97470867836027
186	9.92784918705252
187	9.87601235649877
188	9.83040733337532
189	9.78222519451323
190	9.7403048303203
191	9.69405933058894
192	9.64624398185175
193	9.6001237454679
194	9.55476797202742
195	9.50863841835735
196	9.46070694181498
197	9.41391691964418
198	9.36187599315483
199	9.31360592261346
200	9.26121010719258
201	9.21451254577793
202	9.16319824892418
203	9.10541582946509
204	9.05740240317126
205	9.00895058433805
206	8.96448635890962
207	8.91718890298153
208	8.86814397538845
209	8.82207593725648
210	8.77404433545201
211	8.73102854448546
212	8.68273425074931
213	8.63327751864072
214	8.581394550497
215	8.53376817128125
216	8.48268518356539
217	8.43939428550238
218	8.39414474989932
219	8.34829057483804
220	8.3040227009267
221	8.26137811999958
222	8.21642760541991
223	8.17818061197898
224	8.13363985566182
225	8.09378902955067
226	8.05020031623987
227	8.00816344995503
228	7.96329613064649
229	7.9131433406692
230	7.87407830570134
231	7.83107395753629
232	7.78128480252392
233	7.73962514625428
234	7.69316965728424
235	7.65179333064264
236	7.60692357743029
237	7.56107282551809
238	7.51550927885453
239	7.47615905605774
240	7.42923274058574
241	7.38638414953116
242	7.34095839545635
243	7.29446413983773
244	7.25383181178521
245	7.20829875855579
246	7.16189998521253
247	7.11332497404582
248	7.06137399664828
249	7.01114860892457
250	6.96949254609951
251	6.92114343889469
252	6.87593197579397
253	6.82816597788095
254	6.78682192091575
255	6.7415947533658
256	6.6987608999479
257	6.66419376241943
258	6.61961144427561
259	6.57775003090179
260	6.52619159681052
261	6.48042789917035
262	6.43791764039082
263	6.39287164742429
264	6.34649887183715
265	6.30846517812497
266	6.2720548115453
267	6.22958396408561
268	6.18615599804926
269	6.14311400902483
270	6.09282706049948
271	6.0509436103292
272	6.01353902531093
273	5.97062951497736
274	5.93090289411719
275	5.88004881393844
276	5.84424742168334
277	5.8021237357566
278	5.75537406324924
279	5.70987710801225
280	5.6717941578522
281	5.62330823175955
282	5.58455507569738
283	5.53913995264592
284	5.49833570404876
285	5.46148302712784
286	5.42195346618682
287	5.38300142416077
288	5.34258913695657
289	5.30354689224104
290	5.25643473435316
291	5.21199236427946
292	5.17512399998829
293	5.13199275244668
294	5.09364399323042
295	5.04853591236116
296	5.00825219076361
297	4.96759318235725
298	4.93108004744646
299	4.89190766334975
300	4.85543063669484
301	4.80844279280563
302	4.7632491344082
303	4.71896218655595
304	4.67983847639615
305	4.64521911198645
306	4.60095520117656
307	4.5640223538853
308	4.52985879178296
309	4.48941980876512
310	4.43846094864094
311	4.39260801624945
312	4.35472869308945
313	4.31485925288021
314	4.27840040144186
315	4.23486874299958
316	4.19843838582633
317	4.1563650823755
318	4.1176850279793
319	4.07744184575094
320	4.04090011762911
321	4.00133202299201
322	3.96155732769993
323	3.91682379266951
324	3.87327179687764
325	3.83811367188678
326	3.8003565193379
327	3.75978068152623
328	3.71934945958922
329	3.67970606258809
330	3.64120756165589
331	3.59986031916998
332	3.55565149850136
333	3.5124422477148
334	3.46577422596158
335	3.42777032042373
336	3.38809754062183
337	3.34300255918202
338	3.30964023735778
339	3.27568389868177
340	3.23415730418309
341	3.19753600546493
342	3.15357424170249
343	3.11304004974407
344	3.07834809926479
345	3.04265771063513
346	3.00306688652399
347	2.96661025559251
348	2.94039822631764
349	2.90062837626441
350	2.86098840731073
351	2.82192560305705
352	2.78334782158389
353	2.75144633262816
354	2.72204001797995
355	2.6849254696932
356	2.64616261104371
357	2.60918921961229
358	2.57506255890645
359	2.52849861427383
360	2.48486203868689
361	2.4515755370963
362	2.41358002381291
363	2.37134356477987
364	2.33352343478815
365	2.29617162509531
366	2.26602347134313
367	2.22758743024654
368	2.19134627126246
369	2.14747207887212
370	2.10897329455835
371	2.0704428698693
372	2.03379089028679
373	1.99216640933069
374	1.9521706230119
375	1.91243202439813
376	1.87705198508725
377	1.83782185328792
378	1.80999465716763
379	1.76385433606295
380	1.72219415765475
381	1.68383679774049
382	1.64750526457118
383	1.61951836799795
384	1.57973097543289
385	1.54064435224251
386	1.50357618094705
387	1.46997298092066
388	1.42461498653954
389	1.38663635930618
390	1.348398274375
391	1.30951883099196
392	1.27034314907569
393	1.23699214350995
394	1.20909260974802
395	1.17487794808815
396	1.1486500985603
397	1.11044128756247
398	1.07035854513241
399	1.02947528189926
400	0.99153743906889
401	0.955721770100635
402	0.919216094590583
403	0.880782808996516
404	0.845720807386288
405	0.808925236413859
406	0.769769632784316
407	0.728411477833692
408	0.690180377659557
409	0.655790462174362
410	0.624450715684973
411	0.594457939379957
412	0.556054895650145
413	0.519455605241534
414	0.481293546372623
415	0.440199205035876
416	0.40425447985389
417	0.365345453494058
418	0.336882641036796
419	0.300971232245606
420	0.264184505767024
421	0.226130268973299
422	0.192205110282729
423	0.153853445281157
424	0.125888962364631
425	0.087352315752191
426	0.0452765003948735
427	0.0119353785558357
428	-0.0360371314120162
429	-0.0690128869316651
430	-0.102230276473247
431	-0.140797604083017
432	-0.174036233824064
433	-0.197414176100682
434	-0.229940878520485
435	-0.25727167021843
436	-0.294134642683226
437	-0.337640805400459
438	-0.37059000276757
439	-0.400459628742966
440	-0.436546186441149
441	-0.473925304263637
442	-0.517208994602103
443	-0.543710715629661
444	-0.586333742188704
445	-0.61704635623658
446	-0.655182095717076
447	-0.690566998796468
448	-0.729628388336338
449	-0.769474507389483
450	-0.814446082179138
451	-0.856774534264129
452	-0.88705515465139
453	-0.925355077008582
454	-0.959655148853027
455	-0.998629846467562
456	-1.03070378894556
457	-1.07072934837628
458	-1.10279358392484
459	-1.13195551304068
460	-1.16729183976116
461	-1.19881629311243
462	-1.22889254290251
463	-1.27410290963025
464	-1.31261401091762
465	-1.34244565592768
466	-1.38290440761662
467	-1.42137341297184
468	-1.46165309686061
469	-1.49057430023291
470	-1.53024530453602
471	-1.56698099075005
472	-1.5981150917573
473	-1.62791665214435
474	-1.66103374124071
475	-1.70491531141552
476	-1.74234643205453
477	-1.7853567799248
478	-1.82322973046332
479	-1.85291222502884
480	-1.89230467847982
481	-1.92081566330985
482	-1.96320581277528
483	-1.99971997986454
484	-2.04096764112699
485	-2.07836719331142
486	-2.11359642277443
487	-2.14179075973098
488	-2.17231690976213
489	-2.21358943161195
490	-2.23658023963358
491	-2.27848653950494
492	-2.30520217689254
493	-2.3366066099612
494	-2.37340374524146
495	-2.41136864920137
496	-2.44930012874447
497	-2.48850642215218
498	-2.52884215185362
499	-2.56271300399546
500	-2.59198408310487
501	-2.62883887095445
502	-2.66510593409496
503	-2.70564080616257
504	-2.74412964363896
505	-2.78365017411188
506	-2.81760931133756
507	-2.84973404385533
508	-2.8810292037548
509	-2.90913646585704
510	-2.9509919353996
511	-2.98015882298188
512	-3.01708008745191
513	-3.04978275189324
514	-3.08427486285118
515	-3.11909693110996
516	-3.15188602798005
517	-3.1873375759422
518	-3.21650092266942
519	-3.26018941105826
520	-3.30528139320043
521	-3.33791458262892
522	-3.3699232659446
523	-3.41111087964356
524	-3.44741737984117
525	-3.48311465035594
526	-3.50378430971996
527	-3.54703617999476
528	-3.58236261565103
529	-3.61407614201133
530	-3.6467372140403
531	-3.68276380992124
532	-3.71195335099362
533	-3.7352072948901
534	-3.76713452022966
535	-3.80356871123002
536	-3.83810988068577
537	-3.86764702746067
538	-3.91539604189871
539	-3.94172335555256
540	-3.98283240461998
541	-4.01131775309497
542	-4.02867227435416
543	-4.05669628028422
544	-4.09779930381342
545	-4.13111739223621
546	-4.16194785281284
547	-4.19636282990664
548	-4.23247271956725
549	-4.2625499108813
550	-4.29317451333797
551	-4.34041684844803
552	-4.3753709907188
553	-4.41679927107102
554	-4.4415239126316
555	-4.47128734251725
556	-4.51477408293433
557	-4.55071205362916
558	-4.58678740418905
559	-4.61543697425529
560	-4.65083261314019
561	-4.68229231788861
562	-4.72500630410789
563	-4.76164065357505
564	-4.79947887401558
565	-4.83270916810833
566	-4.86742097979873
567	-4.90506100221868
568	-4.93589086681679
569	-4.96896007545016
570	-4.98894850968731
571	-5.01959806448712
572	-5.06757202952282
573	-5.10018340260838
574	-5.12907115229201
575	-5.15355623986633
576	-5.18915549255029
577	-5.21514351908078
578	-5.25487801221583
579	-5.29378600332941
580	-5.31128292960318
581	-5.3530269738655
582	-5.38448026791486
583	-5.41483034191844
584	-5.44020569253226
585	-5.47384767601109
586	-5.50718641072727
587	-5.53358754539357
588	-5.56867450275965
589	-5.60674122265684
590	-5.64080931219723
591	-5.66809798076539
592	-5.70275025314561
593	-5.74307760031192
594	-5.77039686264188
595	-5.81029366555171
596	-5.84798387174033
597	-5.87110772698475
598	-5.89851152635775
599	-5.93710527460255
600	-5.96823570401911
601	-6.00470489200328
602	-6.03600051279239
603	-6.0687748843197
604	-6.09921458864148
605	-6.13790404973349
606	-6.18994456329859
607	-6.2359802325492
608	-6.27250334734526
609	-6.31515900295738
610	-6.34263459553165
611	-6.35563307872661
612	-6.40047413354165
613	-6.43201863689847
614	-6.45207910233073
615	-6.49476794756978
616	-6.52637219659847
617	-6.55574421507191
618	-6.58569732341992
619	-6.6233849099463
620	-6.65907979111715
621	-6.69413462370709
622	-6.72253768986939
623	-6.76590147873964
624	-6.78294045379809
625	-6.81330079680066
626	-6.84630564669766
627	-6.8799860483018
628	-6.92600535561656
629	-6.95313666505685
630	-7.00089454674801
631	-7.0305810973457
632	-7.06453265895772
633	-7.09165169286327
634	-7.11961934387055
635	-7.15484519625007
636	-7.18815442508003
637	-7.22264438681055
638	-7.25224620229319
639	-7.27241693762235
640	-7.29674646971529
641	-7.34084075861981
642	-7.36996399510392
643	-7.40648931814466
644	-7.44211205561768
645	-7.4515171761846
646	-7.48291819681987
647	-7.50931940443078
648	-7.55277799969872
649	-7.57877895472232
650	-7.61402876369924
651	-7.63078573365229
652	-7.66363225285729
653	-7.69329644737583
654	-7.72043026462226
655	-7.75227176449246
656	-7.79566518603894
657	-7.83357669997498
658	-7.85887423288705
659	-7.88615374628284
660	-7.91160609564955
661	-7.93814932629891
662	-7.98029876503142
663	-8.02671158024206
664	-8.08074475521491
665	-8.09948692328032
666	-8.12841602786331
667	-8.1702623593806
668	-8.20406678031854
669	-8.23210848259306
670	-8.26947391507507
671	-8.30244740324637
672	-8.32465242727322
673	-8.37214391007871
674	-8.41368836868706
675	-8.44956444395395
676	-8.47914009060587
677	-8.51841541346683
678	-8.55950086458929
679	-8.58781788742056
680	-8.63340571416007
681	-8.66399243390318
682	-8.70912316759454
683	-8.74522813628091
684	-8.77656537411797
685	-8.81050734718489
686	-8.84251585253631
687	-8.8830518171351
688	-8.90883819534287
689	-8.93389899658754
690	-8.94398805791772
691	-8.9757496659423
692	-9.01446454605635
693	-9.05260299040055
694	-9.09485984601988
695	-9.12348562707785
696	-9.15681359688116
697	-9.19814881254528
698	-9.2239807508262
699	-9.25962260767115
700	-9.29962583665301
701	-9.33538259608665
702	-9.38140922879954
703	-9.41902781500905
704	-9.43358586055469
705	-9.49333120781684
706	-9.51862723094712
707	-9.55304471998473
708	-9.5730790550716
709	-9.61418079494214
710	-9.64195594631106
711	-9.67291947050229
712	-9.71079151818713
713	-9.74217529247788
714	-9.78034360681503
715	-9.81169644790676
716	-9.8283755652933
717	-9.84347493110748
718	-9.86640413644149
719	-9.91523260815638
720	-9.95886146538508
721	-9.99971945272996
722	-10.0296510283666
723	-10.0748935418691
724	-10.1164585530275
725	-10.1475442570751
726	-10.1753303671264
727	-10.1920109522959
728	-10.2209722529959
729	-10.2487263649606
730	-10.2690864740593
731	-10.2961913862445
732	-10.3419813992632
733	-10.3667576826867
734	-10.3818158853801
735	-10.4061448557732
736	-10.4510033317969
737	-10.495997328265
738	-10.53275307359
739	-10.5674930607499
740	-10.5865391565052
741	-10.6222845372986
742	-10.6620273724284
743	-10.7130131328003
744	-10.7345661564907
745	-10.7715767836219
746	-10.8042547508722
747	-10.8481084348618
748	-10.8776208294057
749	-10.9356423403678
750	-10.9641118930092
751	-10.9959329703847
752	-11.0214165776004
753	-11.0615750299256
754	-11.0891470841875
755	-11.1046653902749
756	-11.1389747286831
757	-11.1738412837444
758	-11.2233930852146
759	-11.2492769885505
760	-11.2552698398469
761	-11.2733198523665
762	-11.2882121873026
763	-11.3085839111341
764	-11.3394889793294
765	-11.3711095729438
766	-11.40022406319
767	-11.4304701376922
768	-11.4636711121859
769	-11.4765175594996
770	-11.4946747224714
771	-11.5464128069864
772	-11.5983503286177
773	-11.6385976064353
774	-11.650596801674
775	-11.6814233499896
776	-11.6858812324809
777	-11.7018370415952
778	-11.7078982986441
779	-11.7315367375271
780	-11.7490993560018
781	-11.7847327243099
782	-11.8183812231504
783	-11.8533180387855
784	-11.8829078969529
785	-11.9190274071598
786	-11.9484875662331
787	-11.9754643999169
788	-11.9996131646269
789	-12.0389738825138
790	-12.0803453661971
791	-12.1060773435842
792	-12.1533958690108
793	-12.1601899888091
794	-12.1999549503969
795	-12.2397864905769
796	-12.2560688485461
797	-12.272558999627
798	-12.2927726853444
799	-12.3177410437396
800	-12.360186326736


==> resSysDistA2VsSinrNonOrtho-Static-8.tsv <==
1	-5.99812542943895
2	-12.9178687399449
3	-15.4893466985526
4	-17.2687476494774
5	-18.4578058416391
6	-19.5269189865086
7	-20.6935590073489
8	-21.2525229189624
9	-21.7061888364738
10	-22.3307120784533
11	-22.6197943063613
12	-23.3502847188782
13	-23.7172835579918
14	-24.1123342431411
15	-24.5535685885076
16	-24.799447316179
17	-25.2736829495324
18	-25.6523375200447
19	-25.7464834534794
20	-26.0272807587737
21	-26.2847277085412
22	-26.5728552705287
23	-26.7294973177653
24	-26.7549142281394
25	-26.9011789416484
26	-26.8768339181986
27	-27.1209117182166
28	-27.3021975930692
29	-27.4924883084164
30	-27.7535491487051
31	-27.875927388033
32	-27.8816795504415
33	-28.1834063813405
34	-28.1709581905902
35	-28.2865490217779
36	-28.4796325585449
37	-28.6358355173223
38	-28.7892829618357
39	-28.8198893006992
40	-28.9944996467013
41	-28.9686123488519
42	-29.0569328690134
43	-29.084636249879
44	-29.1285999465725
45	-29.3130733707268
46	-29.5321884428613
47	-29.5150007077222
48	-29.6744967191265
49	-29.7129311879816
50	-29.8530374458057
51	-29.9822419479398
52	-30.1214318566382
53	-30.2010329880443
54	-30.3323250211743
55	-30.3115328380919
56	-30.4602007596149
57	-30.3916129029137
58	-30.3821348024412
59	-30.4723242153841
60	-30.5592462066985
61	-30.6757415026483
62	-30.6968760287717
63	-30.6643227999463
64	-30.6401677141296
65	-30.6907245715412
66	-30.7848918310547
67	-30.8450596923321
68	-30.9139861004105
69	-30.9451938807263
70	-31.0420867796965
71	-31.1917717625893
72	-31.2687304041068
73	-31.3144859516424
74	-31.3558122651766
75	-31.4526420354758
76	-31.539000983251
77	-31.6383455366314
78	-31.6968340775558
79	-31.6990339227382
80	-31.775969625124
81	-31.7754651819349
82	-31.778423094518
83	-31.7487657821694
84	-31.7347121086
85	-31.7695510895213
86	-31.7511601821839
87	-31.8563063830172
88	-31.9072089623649
89	-31.9719029875254
90	-32.0533142012507
91	-32.17253386309
92	-32.2057154167926
93	-32.2681474610586
94	-32.3061998747551
95	-32.3976869589236
96	-32.3753301402903
97	-32.4545834505714
98	-32.5209100781827
99	-32.5264582840765
100	-32.6287004653328
101	-32.6389217770353
102	-32.8064086902688
103	-32.9204536338998
104	-32.9692802874995
105	-33.0339682612924
106	-32.9606810757163
107	-33.0383352444439
108	-33.0627555906903
109	-33.1038959398005
110	-33.2213870609519
111	-33.2949183606085
112	-33.3101646404912
113	-33.4288875475466
114	-33.4824927453178
115	-33.5379724355325
116	-33.6576370403821
117	-33.7231194724203
118	-33.7484825806539
119	-33.8726693606352
120	-34.000630042812
121	-33.964196768425
122	-34.0203050314437
123	-34.0780751637691
124	-33.9993996007878
125	-34.1897583941769
126	-34.2718002934548
127	-34.2940105488045
128	-34.2381584318819
129	-34.3151471537973
130	-34.3089314068209
131	-34.2421894244547
132	-34.1489111266411
133	-34.2815266220864
134	-34.2692498340809
135	-34.2915130531492
136	-34.2673980303745
137	-34.366943972271
138	-34.360281769135
139	-34.401829506401
140	-34.4685327010243
141	-34.5086331664977
142	-34.5067176612654
143	-34.4827681080259
144	-34.5079254390919
145	-34.4707711337835
146	-34.4926972573391
147	-34.5640363094311
148	-34.6279489355096
149	-34.619411945295
150	-34.6746711314383
151	-34.6404774777534
152	-34.6901813807742
153	-34.6822065974409
154	-34.6702226975411
155	-34.7413328025397
156	-34.7637673561485
157	-34.7563788226947
158	-34.8023497310382
159	-34.9186798270673
160	-34.9812162134708
161	-34.9724776420917
162	-35.0399762828065
163	-35.1060578129564
164	-35.2163173830895
165	-35.222648578948
166	-35.245898886556
167	-35.2773510215146
168	-35.3847821942718
169	-35.4170534101778
170	-35.307202344875
171	-35.3386580439219
172	-35.3804354151688
173	-35.4516742528361
174	-35.5221227141715
175	-35.4964690587809
176	-35.5117832711644
177	-35.5681638905255
178	-35.6193077748729
179	-35.6252120366117
180	-35.6693046305507
181	-35.6337478617328
182	-35.7119848243007
183	-35.7162799056332
184	-35.7211259293163
185	-35.7550112642247
186	-35.7853270335621
187	-35.9174198297606
188	-35.8951559928875
189	-35.8651551197465
190	-35.8298474217886
191	-35.81935750023
192	-35.761892030337
193	-35.7709091477396
194	-35.74596779276
195	-35.7357420417756
196	-35.7697038640509
197	-35.7477261282336
198	-35.7976611860769
199	-35.7575713902207
200	-35.7950413659978
201	-35.8466591562043
202	-35.8723492059682
203	-35.9322491502623
204	-35.9586863976473
205	-35.9396286796412
206	-35.9093774529507
207	-35.8826534335618
208	-35.8853525856488
209	-35.8798671897149
210	-35.9326894474684
211	-35.9100355997452
212	-35.9735229898476
213	-35.9896805183971
214	-36.1332268249055
215	-36.1644408706728
216	-36.17534760637
217	-36.1808729077514
218	-36.2021374294914
219	-36.2391200361846
220	-36.2883571058325
221	-36.2928483666496
222	-36.3222012320141
223	-36.3936658661521
224	-36.483243860545
225	-36.5338155310762
226	-36.5503955875043
227	-36.5812361306721
228	-36.5644115969083
229	-36.602029721112
230	-36.655572177689
231	-36.6459151526977
232	-36.7009681750224
233	-36.767406735349
234	-36.8414312063749
235	-36.8964338028168
236	-36.9733784034263
237	-36.9515668679182
238	-36.9406416106659
239	-36.9594798132604
240	-36.9708124624875
241	-37.0022305568192
242	-37.0452482369707
243	-37.0576641520686
244	-37.0871532633629
245	-37.0935254979812
246	-37.1566924342257
247	-37.1990030252349
248	-37.2494039989632
249	-37.2863734938186
250	-37.3366011820661
251	-37.3491949050252
252	-37.3555463730381
253	-37.3067312791866
254	-37.3794657933098
255	-37.3514889449455
256	-37.3521166488971
257	-37.3821699227559
258	-37.3864487892441
259	-37.4257466515435
260	-37.4428210632989
261	-37.4668420418701
262	-37.4711710104964
263	-37.4828986193547
264	-37.5199118569624
265	-37.5323554117424
266	-37.5454003288157
267	-37.5859276357897
268	-37.6056023158014
269	-37.6715611366597
270	-37.6697855234571
271	-37.7355535121838
272	-37.7519239880782
273	-37.7149548246837
274	-37.726101138777
275	-37.7069982961941
276	-37.6985357854154
277	-37.7265780915445
278	-37.7483304303902
279	-37.7634484585987
280	-37.7922859847776
281	-37.8173557840502
282	-37.8240168475886
283	-37.8894485453291
284	-37.9946969333814
285	-38.0293408429535
286	-38.1124848719026
287	-38.1355470336479
288	-38.1119106926033
289	-38.0979928269827
290	-38.0881648093769
291	-38.1058553065505
292	-38.0901614231948
293	-38.1364242454184
294	-38.1278248361219
295	-38.163456483132
296	-38.1007482561424
297	-38.1586637080921
298	-38.2075816184881
299	-38.1990039513684
300	-38.2406998170304
301	-38.2351083715665
302	-38.2234545050913
303	-38.263048089621
304	-38.2892956805959
305	-38.312912850865
306	-38.3956201005686
307	-38.3451737713876
308	-38.3652579594053
309	-38.4107569948108
310	-38.466285425246
311	-38.5162077698909
312	-38.4911415583985
313	-38.4531902930795
314	-38.4522830585348
315	-38.3756051328732
316	-38.3236380554319
317	-38.4185633181983
318	-38.3936073934962
319	-38.5087103747213
320	-38.4749142116891
321	-38.3968762924739
322	-38.4114670549512
323	-38.4061246022654
324	-38.4130924328247
325	-38.4200791336508
326	-38.3986653033611
327	-38.4306353353178
328	-38.416632176643
329	-38.4446051604675
330	-38.4397884696366
331	-38.4580238924242
332	-38.4938167530333
333	-38.4881987677156
334	-38.5540652494802
335	-38.5701707611179
336	-38.5846040794768
337	-38.5738450496344
338	-38.645679671151
339	-38.6435815318285
340	-38.6922532160586
341	-38.6867665623578
342	-38.7031127962096
343	-38.7217474876251
344	-38.6818354733794
345	-38.7063456467147
346	-38.7600078892413
347	-38.7865880905906
348	-38.818515031499
349	-38.8548207025455
350	-38.8748055126743
351	-38.8659193686806
352	-38.8642883602756
353	-38.909444948723
354	-38.8926076826242
355	-38.9134086065614
356	-38.9768147242477
357	-38.984383335984
358	-38.9976835779148
359	-39.0141989690585
360	-39.0195625300618
361	-39.0080438473174
362	-39.0241501902997
363	-39.0352207912097
364	-39.02716072874
365	-39.0676114774102
366	-39.0198979572595
367	-38.9968996574726
368	-39.0078445251463
369	-39.0329210026454
370	-39.025907046862
371	-39.083537452953
372	-39.0625425403473
373	-39.0866847969788
374	-39.0789477558928
375	-39.0853146078331
376	-39.1450603494423
377	-39.2356919379251
378	-39.3206390395421
379	-39.3173242997105
380	-39.3389154609291
381	-39.3180596904477
382	-39.3127860770401
383	-39.3131678202267
384	-39.2981413729629
385	-39.3178630166561
386	-39.3278292426165
387	-39.3492722882917
388	-39.4058143831048
389	-39.3544549827567
390	-39.433275597122
391	-39.4470011378932
392	-39.4529526065073
393	-39.4980120558781
394	-39.5292026906409
395	-39.5633739523942
396	-39.5487121221486
397	-39.565009111264
398	-39.5904714087188
399	-39.6125840139326
400	-39.5914902836788
401	-39.6642875637134
402	-39.696194067705
403	-39.6698015130888
404	-39.7173489773361
405	-39.7133093272195
406	-39.708798399367
407	-39.6878003094521
408	-39.6659114724989
409	-39.7184161009022
410	-39.7272055462886
411	-39.7345232945534
412	-39.7756270808823
413	-39.7680922179381
414	-39.8026118611354
415	-39.8163756141127
416	-39.8412508607306
417	-39.8885518396889
418	-39.8417863445528
419	-39.8374988902623
420	-39.8175845863395
421	-39.8193897361549
422	-39.8632820752738
423	-39.8705090701406
424	-39.8505815566689
425	-39.8882716754774
426	-39.8596763920347
427	-39.8752342783419
428	-39.8988903147917
429	-39.9091986403135
430	-39.9082128817949
431	-39.9118721812714
432	-39.897445401502
433	-39.8768184911007
434	-39.8575695560543
435	-39.8644681367787
436	-39.8777122872157
437	-39.9065563683586
438	-39.9302055560938
439	-39.9313747196846
440	-39.9871542679888
441	-39.9463787527596
442	-39.9164005267801
443	-39.8913292456878
444	-39.9071221068339
445	-39.8572792151345
446	-39.8828972136356
447	-39.9108883322679
448	-39.9439311244425
449	-39.9473056477007
450	-39.9768034103922
451	-39.9797521959492
452	-39.9676218715436
453	-40.0153429767101
454	-40.0385800571806
455	-40.0721613775142
456	-40.090690944286
457	-40.1108962984912
458	-40.1219392461049
459	-40.0846925435219
460	-40.123313415178
461	-40.1528012539876
462	-40.1200833016279
463	-40.132679972459
464	-40.2030130915732
465	-40.2249015754684
466	-40.2766876085201
467	-40.3709795739856
468	-40.3616906894597
469	-40.3599387813282
470	-40.3559937767584
471	-40.3676755825081
472	-40.3448039219258
473	-40.3440422804076
474	-40.3558433466935
475	-40.3809585327345
476	-40.3920208340326
477	-40.4269303837892
478	-40.4227865355941
479	-40.4384966434852
480	-40.4141490211102
481	-40.4446640634942
482	-40.4334698692219
483	-40.4593270266103
484	-40.4451312021922
485	-40.4390688330958
486	-40.4318023364142
487	-40.4598802042676
488	-40.4781505214904
489	-40.5231995393541
490	-40.5587410730207
491	-40.4973808812953
492	-40.432149759406
493	-40.4579595526527
494	-40.4548381875056
495	-40.4566247981118
496	-40.4485685887371
497	-40.4427294191334
498	-40.5012122899202
499	-40.5306224405952
500	-40.5504938719626
501	-40.561078637301
502	-40.5402784409221
503	-40.5835502082792
504	-40.61914149707
505	-40.6110216103776
506	-40.6077842367195
507	-40.6423241268933
508	-40.6442383224334
509	-40.6379111181235
510	-40.6494594056354
511	-40.6479134467954
512	-40.6521961939599
513	-40.5798448021561
514	-40.5959221236533
515	-40.5931353356433
516	-40.6133561869831
517	-40.6230979140053
518	-40.5921135396893
519	-40.6077999615151
520	-40.6381202059061
521	-40.6532385293625
522	-40.6565831378235
523	-40.6711597942234
524	-40.6810291985705
525	-40.6860568305659
526	-40.7261395443666
527	-40.7630473416882
528	-40.8101406849267
529	-40.8564156136997
530	-40.8264453880285
531	-40.8085159141609
532	-40.829688449745
533	-40.8495121683747
534	-40.880017238055
535	-40.8887320239349
536	-40.9421952128426
537	-41.0207718472584
538	-41.0048876800822
539	-41.057757640018
540	-41.0403098464692
541	-41.0594694591578
542	-41.0442450909568
543	-41.035281210337
544	-41.0447686759912
545	-41.0477776422532
546	-41.0829425597715
547	-41.1391236591019
548	-41.1254811379426
549	-41.1849761573129
550	-41.1435350832499
551	-41.1482176955801
552	-41.1998251974987
553	-41.225729669744
554	-41.2632708348256
555	-41.2803367613703
556	-41.3166079728945
557	-41.3508694851754
558	-41.3724637169335
559	-41.3586064923064
560	-41.3895724496014
561	-41.4106837266551
562	-41.4151532560171
563	-41.3906273538321
564	-41.3452113370561
565	-41.3020379564507
566	-41.3187260800728
567	-41.3377254229569
568	-41.3774827225787
569	-41.4213635640092
570	-41.4069941974512
571	-41.4432899076767
572	-41.4218996460126
573	-41.4590080941352
574	-41.4851457856794
575	-41.5002851359901
576	-41.4867444002136
577	-41.5078845198753
578	-41.5424900584352
579	-41.5140047909379
580	-41.5599280098843
581	-41.5663648324197
582	-41.5531276989859
583	-41.5436728234046
584	-41.5612827442577
585	-41.5187361111614
586	-41.5407388136629
587	-41.5468069911294
588	-41.539952456181
589	-41.5348674337294
590	-41.5677077510136
591	-41.5853579967984
592	-41.6193526388565
593	-41.68111613906
594	-41.7339589484862
595	-41.6973497554998
596	-41.7116159639106
597	-41.7241058443817
598	-41.7787690788548
599	-41.7889666614865
600	-41.7901188041124
601	-41.7797864547934
602	-41.7524989250504
603	-41.6950740468406
604	-41.726340866504
605	-41.7285973506636
606	-41.7149873238631
607	-41.7139317812687
608	-41.7935116542807
609	-41.7930254685794
610	-41.762065146781
611	-41.7537862630773
612	-41.7667655040667
613	-41.7120052867207
614	-41.6860041864577
615	-41.6971327496933
616	-41.6671195790732
617	-41.6625672010092
618	-41.6964201574624
619	-41.6941841423254
620	-41.6655211775956
621	-41.690615751617
622	-41.687509680182
623	-41.6466035154959
624	-41.6434632527507
625	-41.665557010423
626	-41.6782559530724
627	-41.6888622065501
628	-41.7019247213628
629	-41.7009238533772
630	-41.7137146734936
631	-41.7114494803255
632	-41.70600760641
633	-41.7021717328357
634	-41.6760497787595
635	-41.6328157490818
636	-41.6449148807666
637	-41.6613213382035
638	-41.6572061573553
639	-41.6605378374594
640	-41.6491267829276
641	-41.6439701156491
642	-41.6537744919133
643	-41.6711558541513
644	-41.6821312037137
645	-41.7076885855296
646	-41.7190916641569
647	-41.7152837263103
648	-41.6881882764618
649	-41.7635590961413
650	-41.7288219233739
651	-41.7556317681799
652	-41.7384799987695
653	-41.720299921976
654	-41.7185784540832
655	-41.7445988255719
656	-41.7074020549064
657	-41.6951093169579
658	-41.6649492192255
659	-41.6775723988579
660	-41.6494783660245
661	-41.6579004334923
662	-41.6609702385817
663	-41.6531288985648
664	-41.6454677167768
665	-41.663284591747
666	-41.685447014065
667	-41.6908923081702
668	-41.7074320837695
669	-41.7029936200429
670	-41.7342312169358
671	-41.7111477988517
672	-41.7194597717463
673	-41.72256409317
674	-41.6760179510022
675	-41.6679367321699
676	-41.6736010572028
677	-41.6512948841838
678	-41.6914153303422
679	-41.7334906838033
680	-41.7422303486032
681	-41.7437653919239
682	-41.7330479759693
683	-41.7444988532591
684	-41.7513018027166
685	-41.697407414478
686	-41.7157743185285
687	-41.6795835653617
688	-41.6924949488539
689	-41.6947969783263
690	-41.6949619191577
691	-41.6988121762279
692	-41.6757997999171
693	-41.6725253388997
694	-41.6701742736421
695	-41.7021293232116
696	-41.7081524004827
697	-41.7250021139447
698	-41.6945132624367
699	-41.6930601040315
700	-41.6993091389119
701	-41.7159606011918
702	-41.7489394789384
703	-41.7514635885591
704	-41.7417963682293
705	-41.7187653626351
706	-41.7369188386973
707	-41.7139529168362
708	-41.7029898458721
709	-41.7031003829913
710	-41.6938423722885
711	-41.7527155196148
712	-41.7445645378334
713	-41.783338940744
714	-41.7896966802776
715	-41.8275884593462
716	-41.8268506827093
717	-41.8131180113963
718	-41.8198773622734
719	-41.7975521808102
720	-41.8006317574417
721	-41.7823719818588
722	-41.7743887257155
723	-41.8060140926746
724	-41.8448236546996
725	-41.8287503019073
726	-41.8182483185746
727	-41.8425860994017
728	-41.8475271394998
729	-41.8756038709302
730	-41.8841137792543
731	-41.8845274346777
732	-41.9286887088945
733	-41.9912769321767
734	-42.0089096937285
735	-42.0001707168232
736	-42.0057646869317
737	-42.0235138492458
738	-42.0296613418504
739	-42.0480671858154
740	-42.0203510588195
741	-42.0583815348569
742	-42.0548051466524
743	-42.0750272844986
744	-42.1215686475057
745	-42.1060514562129
746	-42.1406435398271
747	-42.1301386975717
748	-42.1500144867827
749	-42.1518547721368
750	-42.1217564462066
751	-42.1116944353244
752	-42.0778301551755
753	-42.1320993318384
754	-42.1411936645449
755	-42.147997432865
756	-42.1681736772761
757	-42.1584579061454
758	-42.1087039358382
759	-42.1160604865867
760	-42.142071666566
761	-42.1273972509539
762	-42.1246254648141
763	-42.1328927657131
764	-42.1591390589803
765	-42.1623712704589
766	-42.1754167617934
767	-42.155542591431
768	-42.1665338432502
769	-42.2020274385605
770	-42.1872854592061
771	-42.2584005311247
772	-42.2523722373569
773	-42.240430090237
774	-42.2722169688293
775	-42.2886901721414
776	-42.3252431683398
777	-42.3317045407791
778	-42.3364763452369
779	-42.3504783669641
780	-42.312132040771
781	-42.3150238524307
782	-42.3086854831472
783	-42.3171607281422
784	-42.2913817993498
785	-42.298469717465
786	-42.2798107198577
787	-42.252600035655
788	-42.2905903326285
789	-42.280879042262
790	-42.3066809422362
791	-42.3295922013364
792	-42.3408618237686
793	-42.3301525551718
794	-42.34408406765
795	-42.3299441880275
796	-42.3242373015766
797	-42.3578796065085
798	-42.4204854570818
799	-42.4509327059464
800	-42.4287400616826


==> resSysDistWConvVsSinrNonOrtho-Static-1.tsv <==
-20	-33.6233911056547
-17.9	-33.1387581324268
-15.8	-29.9406628251286
-13.7	-27.7387900484349
-11.6	-24.5630090937668
-9.5	-21.695424134134
-7.4	-18.9112869867637
-5.3	-16.0429401837172
-3.2	-13.6000638492232
-1.1	-11.6255792103834
1	-9.78157270850412
3.1	-8.48475814942733
5.2	-7.45547111421303
7.3	-6.56265876834178
9.4	-5.90493064878003
11.5	-5.35448614025055
13.6	-4.92526801207202
15.7	-4.64159897496927
17.8	-4.35248312890694
19.9	-0.986975177091591


==> resSysDistWConvVsSinrNonOrtho-Static-4.tsv <==
-20	-26.2897621203874
-17.9	-27.0587821359677
-15.8	-28.353643611546
-13.7	-30.3312915353825
-11.6	-33.8318331851147
-9.5	-30.5936508391141
-7.4	-24.0520574282469
-5.3	-19.0027917344433
-3.2	-15.5825677378914
-1.1	-12.9944130285812
1	-10.9078749278798
3.1	-9.35398584391121
5.2	-8.26716407624891
7.3	-7.25121922103876
9.4	-6.51065995001968
11.5	-5.87896752323059
13.6	-5.3745694346845
15.7	-5.02561547787455
17.8	-4.67312595873395
19.9	-0.843751436561802


==> resSysDistWConvVsSinrNonOrtho-Static-5.tsv <==
-20	-49.0945085838681
-17.9	-47.2334481480161
-15.8	-45.3158442814483
-13.7	-43.42580988482
-11.6	-41.3940449263536
-9.5	-38.809211754536
-7.4	-36.8429638488982
-5.3	-34.9388638895651
-3.2	-32.6792949165201
-1.1	-30.5776824263114
1	-28.0052359355155
3.1	-25.6725826178856
5.2	-23.3568837963793
7.3	-20.5446238200139
9.4	-17.9528160432707
11.5	-14.8354991540573
13.6	-11.8647012876872
15.7	-8.39970168592851
17.8	-4.8119367465477
19.9	-0.579117330220971


==> resSysDistWConvVsSinrNonOrtho-Static-7.tsv <==
-20	-22.7100403825159
-17.9	-22.6907717967025
-15.8	-22.659742371472
-13.7	-22.6571017581967
-11.6	-22.5276866774343
-9.5	-22.5092647342089
-7.4	-22.2913777894155
-5.3	-21.9733713259115
-3.2	-21.5995631889483
-1.1	-21.0749447830276
1	-20.1311750124795
3.1	-19.0176044245784
5.2	-17.8904216465512
7.3	-15.9162884839947
9.4	-14.3863092129699
11.5	-11.8869883888108
13.6	-9.90486066374331
15.7	-6.75752836764338
17.8	-2.7128690048878
19.9	11.7085896520512


==> resSysDistWConvVsSinrNonOrtho-Static-8.tsv <==
-20	-49.1645974261757
-17.9	-47.2853883893883
-15.8	-45.4132028709075
-13.7	-43.5571961032714
-11.6	-41.4376180068266
-9.5	-38.9067086179222
-7.4	-36.928165996871
-5.3	-35.0618502034798
-3.2	-32.8295484594692
-1.1	-30.7735339165774
1	-28.5111125395914
3.1	-26.303772495009
5.2	-24.0533295332154
7.3	-21.951518961222
9.4	-19.6599049754869
11.5	-17.3723127957925
13.6	-15.1215500922454
15.7	-11.825773916915
17.8	-7.51699790452552
19.9	7.03493585177834


==> resSysDistWVsSinrNonOrtho-Static-3.tsv <==
1	-11.1362360723413
2	-17.4758705003088
3	-19.8690012032829
4	-21.5078467779541
5	-22.3609637265939
6	-22.9636733309005
7	-23.4093701560711
8	-23.7055990198442
9	-23.9476457584509
10	-24.20106368867
11	-24.3705914800084
12	-24.5853371753003
13	-24.7103016587845
14	-24.8525154005855
15	-24.9348123714679
16	-25.0850917808662
17	-25.2029590272653
18	-25.2795709944064
19	-25.3671320946645
20	-25.4221176746624
21	-25.5318495332725
22	-25.6102547515548
23	-25.6672320024026
24	-25.7201439420593
25	-25.7848018993774
26	-25.8526361214809
27	-25.9166361392002
28	-25.9372164347925
29	-25.9707030537481
30	-26.025144647038
31	-26.0670954804494
32	-26.1036889527449
33	-26.1439519245689
34	-26.1866025164687
35	-26.2161232757353
36	-26.2622789295352
37	-26.3000256951856
38	-26.315313980633
39	-26.3460980166598
40	-26.3670042918369
41	-26.4183007627737
42	-26.4408722382497
43	-26.4722266963897
44	-26.5050352533432
45	-26.5241008319267
46	-26.529778991301
47	-26.5513852206535
48	-26.5759698267827
49	-26.5939432486409
50	-26.6082412453441
51	-26.6325291058388
52	-26.6568654705151
53	-26.6728817251916
54	-26.6984336428432
55	-26.7219996670513
56	-26.7520789310375
57	-26.776058751051
58	-26.7978158493386
59	-26.8121809710983
60	-26.8294924392489
61	-26.847298766141
62	-26.8681789385508
63	-26.8710092975088
64	-26.8951482856364
65	-26.9159115036571
66	-26.9328555652681
67	-26.9492530470729
68	-26.9713149660268
69	-26.9915644451968
70	-27.0053966543574
71	-27.0174502615001
72	-27.0366079375634
73	-27.0516057004801
74	-27.0690626274354
75	-27.0906172360664
76	-27.1086898402669
77	-27.1170080876461
78	-27.1327094253024
79	-27.1493138029226
80	-27.1718099829087
81	-27.1942370186156
82	-27.2085529387384
83	-27.2195338764699
84	-27.2334880536295
85	-27.2447804860335
86	-27.2535263261984
87	-27.263021292462
88	-27.2704322508356
89	-27.287127324261
90	-27.2954449273221
91	-27.3032385251393
92	-27.3171216182176
93	-27.3284641081898
94	-27.3436183542089
95	-27.353388430921
96	-27.3710455037616
97	-27.381946420348
98	-27.3953126941623
99	-27.4066093050724
100	-27.420223245135
101	-27.4360132256629
102	-27.4523523368011
103	-27.4608375078745
104	-27.4758969033854
105	-27.4820731098225
106	-27.4931871033094
107	-27.5042713304745
108	-27.5185104601387
109	-27.5291159172112
110	-27.5376075615764
111	-27.5433280547779
112	-27.5545121510008
113	-27.5650504225291
114	-27.5731128435878
115	-27.5848585134005
116	-27.592077923722
117	-27.5971717066659
118	-27.6085783686213
119	-27.6164581703305
120	-27.6184799707444
121	-27.6300797808325
122	-27.6378133860224
123	-27.6491772151627
124	-27.6589064721048
125	-27.6659365839589
126	-27.6683175458156
127	-27.6794908377935
128	-27.6880885421299
129	-27.7003904575168
130	-27.7130237805646
131	-27.7208652056828
132	-27.7285576288677
133	-27.7418836980456
134	-27.7473456900201
135	-27.7580549415882
136	-27.7628451157941
137	-27.7714368614538
138	-27.7808789157917
139	-27.7892968750962
140	-27.7981825589749
141	-27.80674801309
142	-27.8150549738631
143	-27.8243503930479
144	-27.8338438250271
145	-27.8400619269937
146	-27.8486647372393
147	-27.8540350559309
148	-27.8608941583234
149	-27.8674040808617
150	-27.8756029501075
151	-27.8861302388296
152	-27.894666758591
153	-27.9045200652116
154	-27.9098964291454
155	-27.9143706721587
156	-27.9201642016085
157	-27.9342735671103
158	-27.9423756297543
159	-27.9500410033521
160	-27.957154554237
161	-27.9656918235265
162	-27.969264211261
163	-27.9769413626678
164	-27.983858620376
165	-27.9901057548702
166	-27.9973631049786
167	-27.9994296260926
168	-28.0073293145638
169	-28.0142064319065
170	-28.0199656632966
171	-28.0291281481498
172	-28.033700338181
173	-28.0421347167208
174	-28.046883312246
175	-28.0544434222337
176	-28.0608707278007
177	-28.0646400483831
178	-28.0703843428911
179	-28.0790566480942
180	-28.0837371216414
181	-28.0914427651173
182	-28.0963229703547
183	-28.103746473554
184	-28.1089337226601
185	-28.1194735884112
186	-28.1255908753957
187	-28.1315862555092
188	-28.1336325502838
189	-28.138941527837
190	-28.1422543224905
191	-28.1473726683224
192	-28.1517901447197
193	-28.1540353958339
194	-28.1576762871732
195	-28.1600475099694
196	-28.1673300301132
197	-28.1729090999024
198	-28.1776479792197
199	-28.1822914049854
200	-28.1862100761692
201	-28.1961066578283
202	-28.2013560198216
203	-28.2088623943612
204	-28.21618830307
205	-28.2187366818633
206	-28.2242657636347
207	-28.2277205385977
208	-28.233348716373
209	-28.23786674591
210	-28.2429451872306
211	-28.2471966074535
212	-28.2520066255922
213	-28.2582280446952
214	-28.2636251988818
215	-28.269376191737
216	-28.2696490176799
217	-28.2768146840587
218	-28.279143486065
219	-28.2811590927556
220	-28.2859806707761
221	-28.2884142063316
222	-28.2952761342464
223	-28.296222280715
224	-28.2997062903027
225	-28.3067042726677
226	-28.3100054220284
227	-28.3125566349717
228	-28.3154474856492
229	-28.3187950808926
230	-28.3240831906505
231	-28.3280307886643
232	-28.3302437894112
233	-28.3340302814166
234	-28.3383760773018
235	-28.3396144075284
236	-28.3435957404824
237	-28.3491773135948
238	-28.3539202776137
239	-28.3591586189091
240	-28.3633353292419
241	-28.3671226593346
242	-28.3727723420818
243	-28.3724527358641
244	-28.3766839962699
245	-28.3825597949228
246	-28.3869234215474
247	-28.3923678510796
248	-28.3978139925775
249	-28.4011037966507
250	-28.4025790358337
251	-28.4104385974869
252	-28.4152518958692
253	-28.4218153021154
254	-28.4252864631409
255	-28.4290784365643
256	-28.4334559528465
257	-28.4362820229167
258	-28.4370836617741
259	-28.4405064313534
260	-28.4416887600768
261	-28.4477775941175
262	-28.4533951188135
263	-28.4539357681237
264	-28.4609795120516
265	-28.464065495921
266	-28.4655697417002
267	-28.4690530496341
268	-28.4745753222056
269	-28.4791127568287
270	-28.4844617060115
271	-28.487888798258
272	-28.4906233422256
273	-28.4942410872603
274	-28.4953605372196
275	-28.4999552635136
276	-28.5053369197602
277	-28.5080191675791
278	-28.5101728544819
279	-28.5129085888916
280	-28.515191122353
281	-28.5204987223278
282	-28.524631192659
283	-28.5267913040167
284	-28.5325445967476
285	-28.5368487260619
286	-28.5420736852418
287	-28.5460180049972
288	-28.5494026349225
289	-28.5523166894327
290	-28.5537998573722
291	-28.5589674393961
292	-28.5630661282803
293	-28.5691747173534
294	-28.5739121962154
295	-28.577352750147
296	-28.5838207282474
297	-28.5872527744326
298	-28.5911851660467
299	-28.5963927451204
300	-28.5975377436455
301	-28.6022781842256
302	-28.6079772586251
303	-28.6107412355474
304	-28.6148586979857
305	-28.6191277305938
306	-28.6227061497214
307	-28.6246338142545
308	-28.6271531482429
309	-28.6293448156213
310	-28.634484156971
311	-28.6392476343274
312	-28.6414779028949
313	-28.6442459467167
314	-28.6466171269189
315	-28.6492502284109
316	-28.6518950626639
317	-28.6537537056867
318	-28.6585249719506
319	-28.6626633507024
320	-28.6663385129653
321	-28.6696021701455
322	-28.6731247014372
323	-28.6772630988156
324	-28.6808818392397
325	-28.6842142844943
326	-28.6868133788021
327	-28.6903398975404
328	-28.6947980116755
329	-28.6983819411725
330	-28.7021089666959
331	-28.7048101711465
332	-28.7091354394382
333	-28.7136235068482
334	-28.718177479831
335	-28.7217160010979
336	-28.7252320011375
337	-28.7290873191302
338	-28.7327734034041
339	-28.735952059994
340	-28.7391398744074
341	-28.7416232426777
342	-28.7476710211627
343	-28.7490515754321
344	-28.7519640817207
345	-28.7560821463961
346	-28.7583967708605
347	-28.7614441481714
348	-28.7646123332964
349	-28.7688211523882
350	-28.7728342488004
351	-28.7770885077475
352	-28.7793132509114
353	-28.7811398660653
354	-28.785246300726
355	-28.786788854456
356	-28.7899446034929
357	-28.7926153929751
358	-28.7933795901886
359	-28.7988395430504
360	-28.8016583549267
361	-28.8051763024476
362	-28.8074424446564
363	-28.8138705115035
364	-28.8176211953733
365	-28.8206840810554
366	-28.8211460210981
367	-28.8251284314296
368	-28.8280533356226
369	-28.8326815982858
370	-28.8357307227225
371	-28.8385525232701
372	-28.8420142522931
373	-28.8451343945725
374	-28.8478592507753
375	-28.8503942213958
376	-28.8534852656828
377	-28.854072501971
378	-28.8568317332177
379	-28.8594317794877
380	-28.8611365258157
381	-28.864105623219
382	-28.8673330301999
383	-28.8681349063816
384	-28.8703046607701
385	-28.8718295338772
386	-28.8748239442192
387	-28.8788110704882
388	-28.880927160834
389	-28.8847265184375
390	-28.8886117718744
391	-28.892388658385
392	-28.894549438343
393	-28.8954020213529
394	-28.8969503545413
395	-28.8983537894183
396	-28.8982331956733
397	-28.9012463148059
398	-28.9048204454129
399	-28.9068641292977
400	-28.9084167533068
401	-28.9113209506462
402	-28.9143552873646
403	-28.9171057058614
404	-28.917323635803
405	-28.9203253203735
406	-28.9231595759531
407	-28.9264679110557
408	-28.9288710628284
409	-28.9299282804257
410	-28.9313540376759
411	-28.9336208864691
412	-28.9372681078462
413	-28.9402535321281
414	-28.9434710780271
415	-28.943146440054
416	-28.9438961476917
417	-28.9471651901644
418	-28.9503310106748
419	-28.9520444490042
420	-28.9551540304016
421	-28.9590344047581
422	-28.9627896199325
423	-28.9649879907544
424	-28.9675361331371
425	-28.9702573763918
426	-28.9711604340713
427	-28.9725957799635
428	-28.976390086982
429	-28.9771914902783
430	-28.9786457811122
431	-28.9806392608125
432	-28.9832903539143
433	-28.9841727296144
434	-28.9872090310335
435	-28.9894235204131
436	-28.9914808190744
437	-28.9948270821956
438	-28.9969379667248
439	-28.9975179858441
440	-28.9994805162213
441	-29.0010484233382
442	-29.0036992103708
443	-29.0066644444939
444	-29.0057399335664
445	-29.0097098738044
446	-29.0114606170424
447	-29.0124271892012
448	-29.0147393237868
449	-29.0169666300389
450	-29.0179247198418
451	-29.0205938729396
452	-29.0222261173139
453	-29.0251025893249
454	-29.0280422963957
455	-29.0307783537041
456	-29.0334135445559
457	-29.0351062670776
458	-29.0377867012777
459	-29.0410831628307
460	-29.0436671352376
461	-29.0445320979727
462	-29.0472642740089
463	-29.0501803156488
464	-29.0504515654854
465	-29.0539746291784
466	-29.0547639731838
467	-29.0566283603873
468	-29.0588248802043
469	-29.0608680646414
470	-29.064208632709
471	-29.0656292251327
472	-29.0666924031097
473	-29.0683580784823
474	-29.0681658212528
475	-29.0682957268627
476	-29.0705659736121
477	-29.0717395678736
478	-29.0747507677941
479	-29.0769196610776
480	-29.0793948770639
481	-29.0817365537643
482	-29.0851369310949
483	-29.0889511909503
484	-29.0923522988936
485	-29.0931642214632
486	-29.0961378870405
487	-29.0980708600459
488	-29.0986739675022
489	-29.1015821706034
490	-29.101957112619
491	-29.1043310671394
492	-29.1060495766197
493	-29.1074819279549
494	-29.1098589330978
495	-29.1122230941726
496	-29.1138899253549
497	-29.1153929631641
498	-29.1178336380133
499	-29.1192192043581
500	-29.1213717570987
501	-29.1239644238537
502	-29.1262353556023
503	-29.1291817318881
504	-29.1320242601899
505	-29.1352208009052
506	-29.13852044422
507	-29.1401820267169
508	-29.1418191679224
509	-29.1437154934569
510	-29.146559424961
511	-29.1469594511544
512	-29.1482136169559
513	-29.1513552642146
514	-29.1535419097304
515	-29.1546311302064
516	-29.1559867713554
517	-29.1593660250605
518	-29.161123510038
519	-29.1626775056702
520	-29.1651381869139
521	-29.1669850740624
522	-29.1692434562585
523	-29.1715042285513
524	-29.1722574161891
525	-29.1739603717648
526	-29.1744181777712
527	-29.1773630284709
528	-29.1794371792006
529	-29.1802673542998
530	-29.1819921787821
531	-29.1837255029661
532	-29.1866101275977
533	-29.1865694253298
534	-29.1884190255772
535	-29.189644995847
536	-29.1915684596772
537	-29.1937591887116
538	-29.1967638002995
539	-29.1981533153558
540	-29.2004636992121
541	-29.2028063713612
542	-29.20371839909
543	-29.2043409513582
544	-29.2069857038361
545	-29.2083712347481
546	-29.2094099997419
547	-29.2121768647897
548	-29.2144757957379
549	-29.2163259769233
550	-29.2176510486728
551	-29.2218136514993
552	-29.2226424478033
553	-29.2259397074877
554	-29.2270286866663
555	-29.2286535078734
556	-29.2298688673641
557	-29.2320145649655
558	-29.2339303307015
559	-29.2364929016502
560	-29.2378306691057
561	-29.2392794404717
562	-29.2413865139048
563	-29.2440327235619
564	-29.2459808858029
565	-29.2470591425819
566	-29.2498811328246
567	-29.2512200967309
568	-29.2509320093282
569	-29.2524900116164
570	-29.2543202335341
571	-29.2568180976044
572	-29.258412435339
573	-29.2599053581357
574	-29.2614812118343
575	-29.2615118019476
576	-29.2641548733012
577	-29.265056131383
578	-29.2662674416346
579	-29.2679054619283
580	-29.2695202112545
581	-29.2720229169681
582	-29.2728723927814
583	-29.2761276741348
584	-29.2774343933893
585	-29.2790159610827
586	-29.2800787604455
587	-29.2809239045731
588	-29.2842886277862
589	-29.2846752242157
590	-29.2860600544435
591	-29.2861822424618
592	-29.2883345055345
593	-29.2892632700156
594	-29.2908739682552
595	-29.2919382432123
596	-29.2945251510512
597	-29.296055038536
598	-29.2979251490229
599	-29.2991538601587
600	-29.3014345946853
601	-29.3036090885145
602	-29.3051188669152
603	-29.3072020418986
604	-29.3086446372185
605	-29.3099659132774
606	-29.3120857367064
607	-29.3138630659771
608	-29.3158820896065
609	-29.318857453035
610	-29.3203091942018
611	-29.3201222438616
612	-29.322804459092
613	-29.3253593828809
614	-29.3271183682027
615	-29.3293163133694
616	-29.3298319202724
617	-29.3316456982037
618	-29.3330294780508
619	-29.3350372488092
620	-29.3360835771398
621	-29.3376069371319
622	-29.3393935572894
623	-29.3406808546262
624	-29.3406835046795
625	-29.3421773388831
626	-29.3436071907085
627	-29.3456437838844
628	-29.3485302550086
629	-29.3510206691736
630	-29.3533413128311
631	-29.3555583066425
632	-29.3575720169218
633	-29.3587754696043
634	-29.3599261718529
635	-29.3615621244033
636	-29.362271650129
637	-29.3645150403968
638	-29.3660948444327
639	-29.3678104570144
640	-29.3674941565743
641	-29.3692835976909
642	-29.3701412462874
643	-29.371729893866
644	-29.3724110353786
645	-29.3724415579796
646	-29.3737691155479
647	-29.3748052702126
648	-29.3764331079649
649	-29.3773811044468
650	-29.3793870660455
651	-29.3794073919527
652	-29.381556658812
653	-29.383339866487
654	-29.3847399291415
655	-29.3861553484971
656	-29.390139083457
657	-29.3925487314905
658	-29.3938660888532
659	-29.3950262602453
660	-29.3970818293045
661	-29.3982695734656
662	-29.3999050165441
663	-29.4020815218099
664	-29.4037122099564
665	-29.404586902926
666	-29.40617786875
667	-29.4085736008147
668	-29.4104120556167
669	-29.4114555943289
670	-29.4126928978711
671	-29.4142221683091
672	-29.4160807065792
673	-29.4188031826212
674	-29.4193421302496
675	-29.4206492730205
676	-29.4221327569431
677	-29.4227103401202
678	-29.4233128772274
679	-29.4252530189861
680	-29.4277015572005
681	-29.428742604763
682	-29.431213824654
683	-29.4330166356303
684	-29.4345464921915
685	-29.4363058243596
686	-29.4381042621332
687	-29.4403237354353
688	-29.4414439863697
689	-29.4432152143613
690	-29.4437102036918
691	-29.4461139465266
692	-29.4480632900415
693	-29.4499736862438
694	-29.4526160211856
695	-29.4530997118865
696	-29.4553473675846
697	-29.4570658889471
698	-29.4585577798994
699	-29.4601938035445
700	-29.4619357492224
701	-29.4640568153668
702	-29.4663586196506
703	-29.4681032101915
704	-29.4692136540978
705	-29.4722432335466
706	-29.4738297737443
707	-29.475608686129
708	-29.4761563745847
709	-29.477371505475
710	-29.4787158230928
711	-29.4796723886429
712	-29.4812728702131
713	-29.4822310302219
714	-29.4841715259258
715	-29.4865313753834
716	-29.4877028257603
717	-29.4881841523767
718	-29.4897341859088
719	-29.4916940072315
720	-29.4930324544252
721	-29.4937283003395
722	-29.4958595197213
723	-29.4977834764576
724	-29.4999629075238
725	-29.5006887033795
726	-29.5021416004992
727	-29.5031046246682
728	-29.5034919035792
729	-29.5046611480707
730	-29.5051764385658
731	-29.507097717538
732	-29.5087494300886
733	-29.5093879314285
734	-29.5106759451903
735	-29.5114403983821
736	-29.5137561401137
737	-29.5153072101649
738	-29.5180213612258
739	-29.5197957862404
740	-29.5213678868381
741	-29.5234516362367
742	-29.5254112293985
743	-29.5279302956326
744	-29.5296563830644
745	-29.5309880194523
746	-29.5328280124964
747	-29.5345833458005
748	-29.5366294709639
749	-29.5386699412739
750	-29.5397236444488
751	-29.540628764535
752	-29.542312415947
753	-29.543818590391
754	-29.5454493502925
755	-29.5466755729212
756	-29.5488718163499
757	-29.5500783747133
758	-29.5529246800244
759	-29.5541711582098
760	-29.5542471433909
761	-29.5555462108323
762	-29.5562847413519
763	-29.5566559296158
764	-29.5567463482598
765	-29.5576491619077
766	-29.5577498551564
767	-29.5591624504501
768	-29.5584336629847
769	-29.5588512821013
770	-29.55930320084
771	-29.5606209585712
772	-29.5622247372824
773	-29.5643642022557
774	-29.5651749349916
775	-29.565871548836
776	-29.5666425993376
777	-29.5675604647156
778	-29.5680162885113
779	-29.5690711160687
780	-29.5697353538243
781	-29.5700692552562
782	-29.5716822137457
783	-29.573555357182
784	-29.5745713220241
785	-29.5752982616875
786	-29.5758920329804
787	-29.5773550710064
788	-29.5783172955432
789	-29.5791386323268
790	-29.5812747263334
791	-29.5826503347043
792	-29.5847466343161
793	-29.5853099948527
794	-29.5862456442896
795	-29.5873319616415
796	-29.5881318969608
797	-29.5892738393465
798	-29.5897868517541
799	-29.5905419384737
800	-29.5919830413367


==> resSysDistWVsSinrNonOrtho-Static-4.tsv <==
1	-11.1362360723413
2	-17.775708944708
3	-19.7362846702916
4	-20.8767801178373
5	-21.5434453293532
6	-22.0161914477792
7	-22.4022513060975
8	-22.6731134141893
9	-22.9049108144275
10	-23.1429993100087
11	-23.3163881538137
12	-23.5362433046437
13	-23.6473743422035
14	-23.7864762801617
15	-23.8720251825142
16	-24.0223478259051
17	-24.1317102197277
18	-24.1970665139823
19	-24.2901855945234
20	-24.3533650038151
21	-24.452953195162
22	-24.5221522782442
23	-24.5776095273924
24	-24.6373859597385
25	-24.7017342626073
26	-24.7733729874853
27	-24.830884544897
28	-24.8553134335827
29	-24.8947815287406
30	-24.9420631560363
31	-24.9872826974912
32	-25.0258957657206
33	-25.0707061826524
34	-25.1117623869287
35	-25.1450177620726
36	-25.1887803830207
37	-25.2241260602322
38	-25.2376529046021
39	-25.2671713452655
40	-25.2911067717406
41	-25.3434733610621
42	-25.3701935782601
43	-25.4019436029324
44	-25.4290087288815
45	-25.4488253482717
46	-25.4572335879603
47	-25.4813830743951
48	-25.5040849908109
49	-25.5236421723609
50	-25.5370741987191
51	-25.5565878923169
52	-25.5789382648373
53	-25.5943880005627
54	-25.6220827772139
55	-25.6465387120661
56	-25.6750483348076
57	-25.7029798781385
58	-25.7214069622888
59	-25.7345193393453
60	-25.7555057187696
61	-25.7743226903594
62	-25.79239453476
63	-25.7964974765821
64	-25.8202408533305
65	-25.8394106999713
66	-25.8533758322954
67	-25.8684412539804
68	-25.8887959499418
69	-25.9099605840607
70	-25.925907518368
71	-25.9397156566656
72	-25.9593066058863
73	-25.9741852733937
74	-25.9904342702644
75	-26.0100057230316
76	-26.027094145916
77	-26.0369892564742
78	-26.0530033579212
79	-26.0659855965491
80	-26.0912111886534
81	-26.113242142029
82	-26.1265927458171
83	-26.1379737775461
84	-26.1514439548362
85	-26.1642268876757
86	-26.1746733272031
87	-26.1845820919429
88	-26.1948620249951
89	-26.2089860725214
90	-26.2160918640263
91	-26.2253027017136
92	-26.2355028486828
93	-26.2503036761167
94	-26.2644517855874
95	-26.2743280802791
96	-26.2890595398127
97	-26.3010799793837
98	-26.3149750629182
99	-26.3263339660811
100	-26.3387070945376
101	-26.3539075278482
102	-26.3689906857333
103	-26.3795084010016
104	-26.3947142131982
105	-26.4040636490599
106	-26.4177333909664
107	-26.4291483913502
108	-26.4420401382176
109	-26.4520790477213
110	-26.4604329208419
111	-26.4682249084526
112	-26.4777963564719
113	-26.4872584067623
114	-26.4975192519994
115	-26.5104239230211
116	-26.5183715129199
117	-26.5225414184127
118	-26.5343443123394
119	-26.5419548695984
120	-26.5446899442376
121	-26.5556281632175
122	-26.5628476276019
123	-26.5726434352228
124	-26.5812573245471
125	-26.5904109214703
126	-26.5926919242796
127	-26.6017572156429
128	-26.6103610312688
129	-26.6221697203077
130	-26.6344964723442
131	-26.6434659403285
132	-26.6502921989909
133	-26.6614225246315
134	-26.6688627648477
135	-26.6779982564132
136	-26.6820151209851
137	-26.6906971125844
138	-26.6993524591738
139	-26.7067378160029
140	-26.7148157098679
141	-26.7253066333651
142	-26.735355630819
143	-26.7449086505101
144	-26.7536577297273
145	-26.7604651665687
146	-26.76792687381
147	-26.7721762358528
148	-26.7773959532721
149	-26.784353025526
150	-26.7913802588141
151	-26.8019383990763
152	-26.809964517104
153	-26.818768154446
154	-26.8239505934693
155	-26.8288462493116
156	-26.8348410505523
157	-26.8487281691362
158	-26.8567201282219
159	-26.8629430902281
160	-26.8703697430564
161	-26.8797151942022
162	-26.8851208054525
163	-26.8919526518602
164	-26.8980708158529
165	-26.904044027544
166	-26.9110323452217
167	-26.9133478597978
168	-26.9212254398315
169	-26.9290236747427
170	-26.9356596908005
171	-26.9449533847208
172	-26.9498059550498
173	-26.9582216988796
174	-26.9625284718431
175	-26.9693365465594
176	-26.9757710880353
177	-26.981210516173
178	-26.9874847461749
179	-26.996097531698
180	-26.9995020317125
181	-27.0076301612289
182	-27.0120733377138
183	-27.0206270862869
184	-27.0261534298225
185	-27.0358712201732
186	-27.0427847028188
187	-27.0488199731205
188	-27.0505855846464
189	-27.055304188696
190	-27.0585102919989
191	-27.0642534652124
192	-27.0695112157428
193	-27.0717108148337
194	-27.0758749582669
195	-27.0778061021353
196	-27.0848956405172
197	-27.0906013710563
198	-27.0960011092498
199	-27.100364185521
200	-27.1039017785881
201	-27.1120801077492
202	-27.1163626674171
203	-27.1237802691548
204	-27.13008249193
205	-27.1315597652762
206	-27.137159105279
207	-27.1416908878311
208	-27.1473397084851
209	-27.1519865177487
210	-27.1575583014186
211	-27.1622240299504
212	-27.1675083474038
213	-27.1738730100755
214	-27.1794717478928
215	-27.1856889764392
216	-27.1877874673449
217	-27.1945070036563
218	-27.1981555850565
219	-27.2010322469161
220	-27.2057106089636
221	-27.2083588648243
222	-27.2138097871226
223	-27.2148602914323
224	-27.2175538271807
225	-27.2248196089765
226	-27.2275221423508
227	-27.2307264993694
228	-27.2329232877024
229	-27.2365744099693
230	-27.2408559684175
231	-27.2452115776876
232	-27.247520192599
233	-27.2514374120891
234	-27.2554665347449
235	-27.2572451932915
236	-27.2613961586543
237	-27.2673614258407
238	-27.271726978864
239	-27.2765074716058
240	-27.2795188844716
241	-27.2836267435378
242	-27.2878638348986
243	-27.2888778905775
244	-27.2924201320539
245	-27.2972752636082
246	-27.3014946429881
247	-27.3070877109648
248	-27.3114221028861
249	-27.3148574227868
250	-27.3164375260972
251	-27.3238094769056
252	-27.3287294371373
253	-27.3343845753646
254	-27.3372323080618
255	-27.3423298696353
256	-27.3467313965491
257	-27.3501751764974
258	-27.3518752652422
259	-27.3551586581609
260	-27.3562813295223
261	-27.3627428060082
262	-27.3673776076707
263	-27.3688933440896
264	-27.3754045205746
265	-27.3783876021584
266	-27.38021617066
267	-27.3836753228153
268	-27.3878634382333
269	-27.3924796823334
270	-27.3984256427334
271	-27.4022176016318
272	-27.4048893781624
273	-27.4092259359456
274	-27.4112596377937
275	-27.41616824732
276	-27.4213752842128
277	-27.4233029821871
278	-27.4270951924069
279	-27.429058283011
280	-27.4312107817642
281	-27.4356394069668
282	-27.4387567047993
283	-27.4418835814594
284	-27.4474545372445
285	-27.4517245314296
286	-27.4568906612085
287	-27.4617979584641
288	-27.4648947836163
289	-27.4686171516922
290	-27.4707544706468
291	-27.4749904762858
292	-27.4793308845117
293	-27.4849869704975
294	-27.4880369189732
295	-27.4915060148106
296	-27.4978047173731
297	-27.5008446764429
298	-27.5043122236864
299	-27.5089624612669
300	-27.5108252719025
301	-27.5158857187654
302	-27.5211289198752
303	-27.523388977061
304	-27.5276238845729
305	-27.5318885419215
306	-27.5359675619058
307	-27.5382398530249
308	-27.5409134722495
309	-27.5430792789184
310	-27.5486729052503
311	-27.5525925735396
312	-27.5553610912626
313	-27.5582280752271
314	-27.5608099470182
315	-27.5630066011245
316	-27.5649748256337
317	-27.566888673917
318	-27.5719654538066
319	-27.5761462327512
320	-27.5801031819133
321	-27.58257270277
322	-27.5862077200707
323	-27.5903023290732
324	-27.5939661081936
325	-27.5972586200282
326	-27.5997169157203
327	-27.6028210646535
328	-27.6074096149403
329	-27.6109224926799
330	-27.6150004129636
331	-27.6178947760206
332	-27.6223943942166
333	-27.6267105084387
334	-27.6308741736138
335	-27.6348594874241
336	-27.6385520155405
337	-27.6428595563712
338	-27.6464178916395
339	-27.6491970003146
340	-27.6524704502396
341	-27.6549595454637
342	-27.6607379739203
343	-27.6620290798969
344	-27.665485662002
345	-27.6697999964518
346	-27.6724914535174
347	-27.6755642396193
348	-27.6791076230652
349	-27.6829868250698
350	-27.6861192868582
351	-27.6902335484825
352	-27.6922254672507
353	-27.6944028644473
354	-27.6986814841952
355	-27.6997254979013
356	-27.7034481012447
357	-27.7068992603844
358	-27.7078647248709
359	-27.7131252711309
360	-27.716323176924
361	-27.7194290375154
362	-27.7211953036064
363	-27.7271339476137
364	-27.7310823717824
365	-27.7344679559636
366	-27.7354528016702
367	-27.7392409989767
368	-27.7421861219611
369	-27.7470337317693
370	-27.74959863908
371	-27.7527826059796
372	-27.7559882489956
373	-27.7587805996924
374	-27.7618011156199
375	-27.7641971021931
376	-27.7669807587629
377	-27.7681486556336
378	-27.7708989054746
379	-27.7740183874024
380	-27.7763753571311
381	-27.779526744688
382	-27.7828581233209
383	-27.7839898237963
384	-27.7868741831142
385	-27.7884531141282
386	-27.7914338451258
387	-27.7953850510523
388	-27.7984658763473
389	-27.8021069582623
390	-27.8058631240497
391	-27.8091877134737
392	-27.8108916960531
393	-27.8128477769899
394	-27.8145067928186
395	-27.8162199781163
396	-27.8165517822035
397	-27.8194256956421
398	-27.8231286762474
399	-27.8247515271156
400	-27.8263281506739
401	-27.8292679143805
402	-27.8324035962375
403	-27.8347701369955
404	-27.8362019744732
405	-27.8389786061638
406	-27.8417600234593
407	-27.8442749671164
408	-27.8470839550322
409	-27.8481322443612
410	-27.8497936444627
411	-27.8524759025779
412	-27.8554616234878
413	-27.8582802295539
414	-27.8612869365958
415	-27.8618378281194
416	-27.8629431324878
417	-27.8662858537866
418	-27.8688796121425
419	-27.8704441053793
420	-27.87329933815
421	-27.8764603884174
422	-27.8798601814548
423	-27.8822441819528
424	-27.8848420023183
425	-27.8878978727438
426	-27.8891146194074
427	-27.8899918212004
428	-27.8940992951546
429	-27.8953758730251
430	-27.8970944516652
431	-27.899122504937
432	-27.9020792908576
433	-27.9031699772007
434	-27.906155246002
435	-27.9086806604457
436	-27.9112231604348
437	-27.9144868912036
438	-27.91669308135
439	-27.9177568809974
440	-27.9193850460524
441	-27.9216551798929
442	-27.9245926493064
443	-27.9267619940411
444	-27.9267505919227
445	-27.9305237753634
446	-27.9327043092372
447	-27.9333427802029
448	-27.9354985972909
449	-27.9381683838724
450	-27.9393287357727
451	-27.9417378223996
452	-27.9435078319924
453	-27.9456738332656
454	-27.9485897290105
455	-27.9510789597534
456	-27.9533671930916
457	-27.954892498295
458	-27.9571175321157
459	-27.9601166257919
460	-27.962906296662
461	-27.9641665569165
462	-27.9667760356993
463	-27.9690557226902
464	-27.9701249432711
465	-27.9734342361808
466	-27.9741039158184
467	-27.9758717215997
468	-27.9778211098542
469	-27.9795768461758
470	-27.9831145426945
471	-27.9850296895342
472	-27.9863244378228
473	-27.9883060589826
474	-27.9887443231635
475	-27.9896440160063
476	-27.9917389226418
477	-27.9928869346495
478	-27.9958269879859
479	-27.9984139181726
480	-28.0009082849062
481	-28.0034998673542
482	-28.0062211189735
483	-28.0096746968647
484	-28.0129501128168
485	-28.0139036465163
486	-28.0169217685587
487	-28.0191256294611
488	-28.0202656651607
489	-28.022943965248
490	-28.0235397154574
491	-28.0254014682403
492	-28.0263759854181
493	-28.0276976925981
494	-28.0302402815893
495	-28.0329396750702
496	-28.0346830456255
497	-28.0363881362177
498	-28.0387315513114
499	-28.0406534617349
500	-28.0428181758668
501	-28.0457889802818
502	-28.0480044902897
503	-28.0510385584896
504	-28.0535778336173
505	-28.0569840897012
506	-28.060056651927
507	-28.0614965845177
508	-28.0631308580938
509	-28.0653141401383
510	-28.0685893213534
511	-28.0696429743355
512	-28.0707498295091
513	-28.0732639597642
514	-28.0756986337007
515	-28.076856239336
516	-28.077686394046
517	-28.0808490233256
518	-28.0827843738796
519	-28.0845453558533
520	-28.0869191151746
521	-28.0888763344112
522	-28.0909469103449
523	-28.0931811968363
524	-28.0941947017757
525	-28.0960295727641
526	-28.0963132577334
527	-28.0991575849827
528	-28.1013163474993
529	-28.1022552228581
530	-28.1039813677251
531	-28.1061089727791
532	-28.1088823780097
533	-28.1088286053845
534	-28.1101154144344
535	-28.1113330994401
536	-28.1133724176781
537	-28.1155256372392
538	-28.1186432558271
539	-28.1204684563629
540	-28.1228507482269
541	-28.1249265831687
542	-28.1263781794684
543	-28.127433626808
544	-28.1297413352421
545	-28.1316292900722
546	-28.1328023063978
547	-28.1355820609658
548	-28.1379673233818
549	-28.139906676122
550	-28.1412583326225
551	-28.1453553607096
552	-28.1459985369368
553	-28.1486706504
554	-28.1497028210361
555	-28.1510482749697
556	-28.1524629000718
557	-28.1547680297312
558	-28.1564008238843
559	-28.1587041963282
560	-28.16023971708
561	-28.1615858262669
562	-28.163515924755
563	-28.166282922313
564	-28.168694095847
565	-28.1698916637398
566	-28.1725066127062
567	-28.1740557748365
568	-28.1744088524504
569	-28.1760669945739
570	-28.1778440592766
571	-28.1801525298459
572	-28.182035256488
573	-28.1838783867715
574	-28.1851980092675
575	-28.1853243651186
576	-28.1877456194979
577	-28.1883421050038
578	-28.1902879355937
579	-28.1922330032445
580	-28.1940559151623
581	-28.1965568887363
582	-28.1978125366642
583	-28.2006909425821
584	-28.2016431966559
585	-28.2033681086688
586	-28.2045337706022
587	-28.2056945349571
588	-28.2088330289825
589	-28.2096752873527
590	-28.210649504386
591	-28.2112975280763
592	-28.2133212469345
593	-28.2144157651897
594	-28.2159763976613
595	-28.2175609281067
596	-28.220081835486
597	-28.2217434861868
598	-28.2236972863702
599	-28.2253238064156
600	-28.2275189978019
601	-28.2296106460308
602	-28.2309562801306
603	-28.2329479707607
604	-28.2344561390297
605	-28.2358453205829
606	-28.2382699163953
607	-28.2404788776959
608	-28.2428668178861
609	-28.2457431442117
610	-28.2471960119137
611	-28.2470083696421
612	-28.2496350286235
613	-28.2521004839792
614	-28.2538544411177
615	-28.2561717311261
616	-28.2566784241137
617	-28.2589217577618
618	-28.2598789568218
619	-28.2616823699702
620	-28.2628471673631
621	-28.2645898631301
622	-28.2663912870388
623	-28.2680492895237
624	-28.2684889572661
625	-28.2699552401412
626	-28.2718252043672
627	-28.2738086258394
628	-28.2766302300339
629	-28.2791178277544
630	-28.2816339675251
631	-28.2835684538208
632	-28.2857382118089
633	-28.2873095538988
634	-28.2881743545486
635	-28.2897549375931
636	-28.2908963187197
637	-28.2932340530294
638	-28.2951531903671
639	-28.296724641437
640	-28.2965537607182
641	-28.298763794161
642	-28.2998240514149
643	-28.301634991027
644	-28.3025649079222
645	-28.3023535925573
646	-28.3038197488588
647	-28.3048346719731
648	-28.3067667164676
649	-28.3075404253502
650	-28.3100540644338
651	-28.3100554408575
652	-28.3118799461971
653	-28.3135170184696
654	-28.3146629617518
655	-28.3160166001086
656	-28.319605543706
657	-28.3216999595142
658	-28.322815642702
659	-28.3238354950825
660	-28.3260205157906
661	-28.3273648795002
662	-28.3289810686923
663	-28.3315803760929
664	-28.3334772228159
665	-28.334443854798
666	-28.3362172026672
667	-28.3380427724962
668	-28.3396825078841
669	-28.3410743497279
670	-28.34225314162
671	-28.3435176871975
672	-28.3452699360844
673	-28.3480046421621
674	-28.3488402105074
675	-28.3498956029794
676	-28.3510859760408
677	-28.3519190810452
678	-28.3530296012595
679	-28.3551570084035
680	-28.357585635149
681	-28.3587322261543
682	-28.3613922730733
683	-28.3632459986408
684	-28.3647667332787
685	-28.3664177155166
686	-28.368450969907
687	-28.3706081858144
688	-28.3718401646491
689	-28.3736307606219
690	-28.3742721707469
691	-28.37627916071
692	-28.3777604517897
693	-28.3797186257976
694	-28.3823271607273
695	-28.3827584871014
696	-28.3852946297143
697	-28.3872666996432
698	-28.3886947495675
699	-28.3901617157214
700	-28.391640877556
701	-28.393489250182
702	-28.3958197005816
703	-28.3976278281157
704	-28.3993158046305
705	-28.4019898564778
706	-28.4035889099808
707	-28.4053425381716
708	-28.4057110233329
709	-28.4070725553696
710	-28.4083889295639
711	-28.4093829104236
712	-28.4109807741702
713	-28.4121248841443
714	-28.4140550195238
715	-28.4163169238358
716	-28.4174680281765
717	-28.4182034735458
718	-28.4196611373421
719	-28.4213199553981
720	-28.4224855409017
721	-28.4234591604009
722	-28.4255015734468
723	-28.4276991018167
724	-28.429723891794
725	-28.4306807247468
726	-28.4322136581659
727	-28.4333471180594
728	-28.4340289865702
729	-28.434633543652
730	-28.435167550029
731	-28.4373184725062
732	-28.4391800614922
733	-28.440017984079
734	-28.4411309729009
735	-28.4420768803444
736	-28.4446810684626
737	-28.4463328491348
738	-28.4489383567161
739	-28.4506078967315
740	-28.4520064611864
741	-28.453971621267
742	-28.4556365209899
743	-28.4578275117816
744	-28.4594753527479
745	-28.4609349371905
746	-28.4628827212599
747	-28.4647103404132
748	-28.4669258864161
749	-28.4686172214976
750	-28.4699176976928
751	-28.4709783729521
752	-28.4728881792308
753	-28.4744109952263
754	-28.4759818190135
755	-28.4773341199985
756	-28.4792277392223
757	-28.4804245282014
758	-28.4830238114442
759	-28.4841640135182
760	-28.4841335019879
761	-28.4852906860182
762	-28.485813751068
763	-28.4863940045833
764	-28.4866360073179
765	-28.487684277842
766	-28.4881228264855
767	-28.4894394563364
768	-28.4890911430767
769	-28.4897196805521
770	-28.4901756803085
771	-28.4917625770414
772	-28.493267103275
773	-28.4951070250743
774	-28.4958720225855
775	-28.4967251609757
776	-28.4973651160187
777	-28.4980685217763
778	-28.4984377771932
779	-28.499863724147
780	-28.5008855754944
781	-28.5012858078148
782	-28.5028296379354
783	-28.5048687291074
784	-28.505589363464
785	-28.5065108187091
786	-28.5073687782863
787	-28.5086176460218
788	-28.5096377501029
789	-28.5106745552405
790	-28.5124181855949
791	-28.5137453472496
792	-28.515620483198
793	-28.5162040414169
794	-28.5172519229164
795	-28.517991648349
796	-28.5187244122934
797	-28.5199268601338
798	-28.5206382049666
799	-28.5214717600633
800	-28.5225779756852


==> resSysDistWVsSinrNonOrtho-Static-5.tsv <==
1	-1.451804313861
2	-3.19777511463823
3	-5.68078055003871
4	-8.78703619919923
5	-11.8602618432873
6	-14.5554875536329
7	-16.6960605404439
8	-18.4008160799897
9	-19.9059305640239
10	-21.1042617348569
11	-22.0901304175257
12	-23.1295008999831
13	-23.8853359529739
14	-24.6769736436
15	-25.301294683321
16	-25.8337180486864
17	-26.378081104752
18	-26.7883662235031
19	-27.1445308759542
20	-27.6574116893748
21	-28.0089510695351
22	-28.1974462968538
23	-28.4615639120244
24	-28.6675675428903
25	-28.935119667841
26	-29.1994191817517
27	-29.4252842258387
28	-29.6802212211518
29	-29.9242995227377
30	-30.1071053701679
31	-30.3404151361524
32	-30.4905419392314
33	-30.6963971511544
34	-30.8144030823052
35	-30.9767779394542
36	-31.1707302533033
37	-31.3697222796029
38	-31.4357635084616
39	-31.6212033556912
40	-31.7622037225784
41	-31.8001680735267
42	-31.9230036470955
43	-32.0399601096215
44	-32.1582930342036
45	-32.3532413729889
46	-32.5204855500824
47	-32.6023582415456
48	-32.7036918176079
49	-32.7658116183271
50	-32.909669408438
51	-33.0824957810586
52	-33.201547839824
53	-33.2733460839361
54	-33.3964267419594
55	-33.4721459133603
56	-33.5886605028954
57	-33.69724355184
58	-33.8044750515476
59	-33.9488370647078
60	-34.0402412302961
61	-34.135315139027
62	-34.1581476587613
63	-34.1848716097958
64	-34.2720091721881
65	-34.2827101376805
66	-34.3355190209877
67	-34.43411563906
68	-34.4661635204693
69	-34.5214201106302
70	-34.5817668045725
71	-34.6839601795055
72	-34.7649738340014
73	-34.8523167466772
74	-34.933399740072
75	-35.0143866882287
76	-35.066235986715
77	-35.1752049513046
78	-35.268274882009
79	-35.2707534312954
80	-35.3578069015317
81	-35.4362809276199
82	-35.487277785547
83	-35.554414276181
84	-35.6025067421201
85	-35.6198187475349
86	-35.6681552858488
87	-35.7329238053969
88	-35.76228294527
89	-35.8703161204654
90	-35.9359273571874
91	-35.9705220593625
92	-36.0591512064739
93	-36.1207751482065
94	-36.1873737594723
95	-36.2292277665984
96	-36.2621531971456
97	-36.3483914379965
98	-36.444422008114
99	-36.5391695264835
100	-36.6207445048004
101	-36.6538051277403
102	-36.7072435563538
103	-36.7700075535793
104	-36.7901468899825
105	-36.8342007216769
106	-36.8497142220691
107	-36.9240833729097
108	-36.9280414425024
109	-36.9657733719398
110	-37.0306396369684
111	-37.0779568715052
112	-37.1247938406108
113	-37.1375839824594
114	-37.2398046381594
115	-37.2975063591745
116	-37.3716032678249
117	-37.4274682726969
118	-37.4340255767685
119	-37.5084318559856
120	-37.5615126798307
121	-37.606154175087
122	-37.6481750369333
123	-37.6618086367982
124	-37.6621659440446
125	-37.7322159780454
126	-37.7938501529253
127	-37.7918628598846
128	-37.8233212799341
129	-37.8217579238688
130	-37.8464271606394
131	-37.8973952209111
132	-37.9164894394819
133	-37.956899392381
134	-37.9867318761274
135	-38.032106449786
136	-38.0716094001987
137	-38.1275040680233
138	-38.1592516081659
139	-38.2149554078462
140	-38.2499207853125
141	-38.2705992783289
142	-38.3300537428077
143	-38.3870043669371
144	-38.4293891880026
145	-38.4169860492082
146	-38.4439736749713
147	-38.4713394483969
148	-38.5591136640039
149	-38.569855214454
150	-38.6064631166303
151	-38.5990675771621
152	-38.6299871967534
153	-38.6625813900598
154	-38.7020333137597
155	-38.723844475406
156	-38.7303207361967
157	-38.722115778178
158	-38.7238250146949
159	-38.7725165611887
160	-38.7628298468641
161	-38.7741608343494
162	-38.8284050663795
163	-38.8799396663779
164	-38.9289568163635
165	-38.9376688416841
166	-38.9751979173701
167	-38.9933220745508
168	-39.0398685501013
169	-39.0550747583026
170	-39.0583090881129
171	-39.0704030904082
172	-39.1116745379028
173	-39.1365960028773
174	-39.1906375478999
175	-39.2425669063166
176	-39.2781297761391
177	-39.2974295084219
178	-39.334850247752
179	-39.3597241176984
180	-39.3549911792651
181	-39.3435142458916
182	-39.3744189579963
183	-39.3749054867979
184	-39.3914784228313
185	-39.4431484365801
186	-39.4473331052681
187	-39.4787173030839
188	-39.4872994499618
189	-39.5313174183214
190	-39.5135427633093
191	-39.515776653442
192	-39.5193766383684
193	-39.5576385133219
194	-39.5505887148691
195	-39.5695407068337
196	-39.59117244536
197	-39.6262402103991
198	-39.6309354545814
199	-39.6146467576255
200	-39.643464813887
201	-39.675382060458
202	-39.7016687904445
203	-39.7163686643994
204	-39.737907540544
205	-39.7563390817345
206	-39.7627728502902
207	-39.7928313057008
208	-39.8321421761884
209	-39.8780036180203
210	-39.8974636538518
211	-39.9159258288567
212	-39.9212355274559
213	-39.9532419779279
214	-39.9712975961606
215	-40.0065938466215
216	-40.0354989183557
217	-40.0668196911917
218	-40.0749048574205
219	-40.0786312689517
220	-40.0886174771835
221	-40.0942335644218
222	-40.1326299563687
223	-40.1867630516097
224	-40.2245273755052
225	-40.2233888881159
226	-40.2406395318962
227	-40.2543889822045
228	-40.2733919065371
229	-40.3162510094316
230	-40.3282331561645
231	-40.3207407431417
232	-40.3241647760959
233	-40.3632414394935
234	-40.4211014561719
235	-40.4379797798996
236	-40.4555002137463
237	-40.4720354779376
238	-40.4804077578297
239	-40.4947439366246
240	-40.519411789031
241	-40.5390414286398
242	-40.5574841980007
243	-40.5749753455841
244	-40.6261439289104
245	-40.6225184862151
246	-40.6232065095611
247	-40.6841239675267
248	-40.700257643106
249	-40.7377767115463
250	-40.7858651479751
251	-40.7627652265199
252	-40.771341111351
253	-40.779498105763
254	-40.7801804620341
255	-40.7891039448067
256	-40.8256118358459
257	-40.8375218982272
258	-40.8460299340044
259	-40.8498888966552
260	-40.8721232505993
261	-40.9086868698486
262	-40.9295935082201
263	-40.953821343193
264	-40.9872463525808
265	-41.0270415885725
266	-41.0391392944473
267	-41.0877696650608
268	-41.0818426495448
269	-41.0821710711679
270	-41.0785554760291
271	-41.084925780872
272	-41.0686790827289
273	-41.0527757044969
274	-41.0773132542303
275	-41.0877139568334
276	-41.1032853622587
277	-41.119192364461
278	-41.1265430532314
279	-41.1430513734491
280	-41.1515363554059
281	-41.1449664827997
282	-41.1523506509164
283	-41.180321457298
284	-41.2114100547442
285	-41.2309288757335
286	-41.2491651030291
287	-41.2595932644815
288	-41.2728584458783
289	-41.3023562683886
290	-41.3137343970758
291	-41.3419939614911
292	-41.3836013781192
293	-41.4148664714105
294	-41.4412291483211
295	-41.4759025432995
296	-41.4562638342951
297	-41.4965297851382
298	-41.5425868472319
299	-41.5700229502313
300	-41.5866067290869
301	-41.6017442936819
302	-41.6089076689256
303	-41.635625442368
304	-41.6580084020197
305	-41.6734728046599
306	-41.7050003673666
307	-41.7321896244495
308	-41.7621076106116
309	-41.7716098093113
310	-41.7738731604387
311	-41.7744675263188
312	-41.7844297100758
313	-41.7971888830112
314	-41.8046712587585
315	-41.8057184258263
316	-41.7816779056092
317	-41.8252143983638
318	-41.8236427472614
319	-41.859720870016
320	-41.8699248247451
321	-41.8730973602517
322	-41.8843209417301
323	-41.9173527261551
324	-41.9283511507881
325	-41.9573820094769
326	-41.9677834493401
327	-41.9674707772915
328	-42.0004861459992
329	-42.0274320410777
330	-42.0353896665202
331	-42.0540289240899
332	-42.0695082623616
333	-42.0935405039335
334	-42.1234701831246
335	-42.1150321447088
336	-42.1369509377958
337	-42.1472691219814
338	-42.1609843428519
339	-42.1642069419456
340	-42.1964622273466
341	-42.2065589881478
342	-42.2162584529554
343	-42.2295099902821
344	-42.2406320292772
345	-42.2537042388254
346	-42.2596479791064
347	-42.2776358358676
348	-42.2868209756617
349	-42.3063476002209
350	-42.3259210108092
351	-42.3092249882212
352	-42.3404186636041
353	-42.3609267734626
354	-42.3731993320165
355	-42.4083211060352
356	-42.4199547963966
357	-42.4520628175876
358	-42.4817721844937
359	-42.4890357984107
360	-42.4872108044408
361	-42.4998802416587
362	-42.5159103407431
363	-42.5231849432974
364	-42.5404116450997
365	-42.5461435875216
366	-42.5773320013445
367	-42.5902057665411
368	-42.6041160282344
369	-42.6054553897335
370	-42.6206140807792
371	-42.6373277491787
372	-42.6322609296508
373	-42.6369465440239
374	-42.6254889593194
375	-42.6588082782031
376	-42.6962979848095
377	-42.7266283072739
378	-42.7495711186118
379	-42.7624340068838
380	-42.7543597001905
381	-42.7655454123607
382	-42.7641771512664
383	-42.7684754123697
384	-42.7663613329181
385	-42.7829779630124
386	-42.7936479231209
387	-42.8076893368306
388	-42.8291191112423
389	-42.8419123609697
390	-42.8722229575293
391	-42.8963002411022
392	-42.8917540894765
393	-42.8919513931621
394	-42.9178750293089
395	-42.9292644696809
396	-42.9425742693819
397	-42.9432124909218
398	-42.9530069425524
399	-42.9605040546738
400	-42.9614565310341
401	-42.9818851015251
402	-42.9729312629521
403	-42.9757745273104
404	-42.9731571511427
405	-42.9765102373195
406	-42.973587366581
407	-42.9806006834098
408	-42.9787793705223
409	-42.9950650700147
410	-43.0059207306636
411	-43.016429818479
412	-43.0388063669392
413	-43.0366988892487
414	-43.0349985260767
415	-43.0672586527293
416	-43.0841932471402
417	-43.0909809639132
418	-43.0839166107622
419	-43.0914372010814
420	-43.0812290638766
421	-43.0922877612571
422	-43.0955754475988
423	-43.1007338294722
424	-43.081564374832
425	-43.1164720206605
426	-43.1198178852398
427	-43.1496841951697
428	-43.1472681329111
429	-43.1517053143833
430	-43.1507818961007
431	-43.17480668916
432	-43.1612702627281
433	-43.1540012962204
434	-43.1672103013064
435	-43.1730008326844
436	-43.1890887124548
437	-43.2136590493083
438	-43.2461025854111
439	-43.2712454894855
440	-43.3215421229771
441	-43.3117522313164
442	-43.3161379657125
443	-43.314699403766
444	-43.3284663510048
445	-43.3513956871241
446	-43.3491242013008
447	-43.3531033465275
448	-43.3562958956742
449	-43.3588991310916
450	-43.3823574755459
451	-43.4080722327493
452	-43.4246159004754
453	-43.4280965607738
454	-43.4314725886678
455	-43.4487006402815
456	-43.4490210842861
457	-43.4602119664377
458	-43.4720596485362
459	-43.4780407186235
460	-43.5036750397866
461	-43.5086966127005
462	-43.5055241138654
463	-43.5189890914018
464	-43.539139270249
465	-43.5446689346468
466	-43.5613349536008
467	-43.5740099221903
468	-43.5702309620873
469	-43.5758699088076
470	-43.6029935670782
471	-43.6076865214535
472	-43.6216035714653
473	-43.6216771500727
474	-43.6405176190283
475	-43.6444887067182
476	-43.6450835767738
477	-43.6500799179603
478	-43.6720849546417
479	-43.6760052273407
480	-43.6829630780934
481	-43.6951243805292
482	-43.6886715270225
483	-43.7199040426731
484	-43.7231182321736
485	-43.7244122477404
486	-43.7390046126968
487	-43.7550592201505
488	-43.7682422540096
489	-43.7882024785215
490	-43.8191945813313
491	-43.8088208343095
492	-43.831433633698
493	-43.8358232755775
494	-43.8453240979631
495	-43.8511798200638
496	-43.8750766361964
497	-43.8824398953409
498	-43.9104535766024
499	-43.912930502322
500	-43.9199003340716
501	-43.9298550116254
502	-43.9334285271297
503	-43.9512048661083
504	-43.9735883865168
505	-43.9825534861302
506	-44.0062816827145
507	-44.0127837898389
508	-44.0116892375547
509	-44.0168303609228
510	-44.0313197999878
511	-44.0394875561865
512	-44.067379080544
513	-44.0672690079908
514	-44.1006109614712
515	-44.1046507452867
516	-44.1207164348504
517	-44.1390332135318
518	-44.1483775678553
519	-44.1605412891866
520	-44.1736747700431
521	-44.1818982955569
522	-44.1975803796954
523	-44.1993839468563
524	-44.2094269471234
525	-44.2232299394375
526	-44.221203642324
527	-44.2348159869114
528	-44.2547429608619
529	-44.2666122004305
530	-44.2931939194992
531	-44.2995841985159
532	-44.3088057927506
533	-44.326466410998
534	-44.3132434846055
535	-44.3185012731237
536	-44.3479822644232
537	-44.3601415948291
538	-44.3675550956238
539	-44.3656666788024
540	-44.3694797726171
541	-44.3714550624444
542	-44.3701183735818
543	-44.3725660202213
544	-44.3856011038211
545	-44.3694261742152
546	-44.3694320345216
547	-44.3970698492549
548	-44.3984763325412
549	-44.4083311223123
550	-44.4068927181247
551	-44.4391063309992
552	-44.4404806682517
553	-44.4415982068023
554	-44.4761476146322
555	-44.5011462214271
556	-44.5174735712766
557	-44.5245555177186
558	-44.5443257414364
559	-44.5398184263826
560	-44.558590266773
561	-44.5599142434809
562	-44.5691155699318
563	-44.5857830627503
564	-44.6016770524357
565	-44.6075596601835
566	-44.6273436093675
567	-44.6272353334636
568	-44.6465227082263
569	-44.6547795352704
570	-44.6656054207047
571	-44.6605758947061
572	-44.6565524712075
573	-44.6658063887188
574	-44.6789430100596
575	-44.6904592419815
576	-44.7187533563939
577	-44.7355436946324
578	-44.7349635969134
579	-44.7285536602239
580	-44.7544229088245
581	-44.7536621412436
582	-44.7525940134271
583	-44.742949938926
584	-44.7372779047172
585	-44.7300920790141
586	-44.7434747624341
587	-44.7401796291538
588	-44.7364572150141
589	-44.7416826996154
590	-44.769434143805
591	-44.776815997425
592	-44.8104682655012
593	-44.8156272473506
594	-44.8352872611767
595	-44.8380746077006
596	-44.8392920927417
597	-44.8508749323296
598	-44.8541509632291
599	-44.8629146568399
600	-44.8638883931564
601	-44.8734213464992
602	-44.8774517174252
603	-44.8582263050413
604	-44.8699617759397
605	-44.8545895600086
606	-44.8654926684021
607	-44.8690705107038
608	-44.8873244130213
609	-44.8931069387991
610	-44.9045303543906
611	-44.9196542109879
612	-44.925900491062
613	-44.9260375842464
614	-44.9218349717656
615	-44.9404308305453
616	-44.9434445276057
617	-44.9466571369529
618	-44.9638758102155
619	-44.9725361606339
620	-44.9770108811911
621	-44.995004131656
622	-45.0039925533046
623	-45.0060208789773
624	-45.0321762924457
625	-45.0386498666093
626	-45.0490224868144
627	-45.0406340352548
628	-45.0518114124904
629	-45.0631831351436
630	-45.0821285722649
631	-45.0944333210844
632	-45.0965489940669
633	-45.0994389245746
634	-45.104979668859
635	-45.0951780141965
636	-45.1242323071434
637	-45.1468618228518
638	-45.1401844465167
639	-45.1417856048563
640	-45.1455937217565
641	-45.1459101357224
642	-45.1525961338625
643	-45.154594277121
644	-45.1753996685476
645	-45.1848869395842
646	-45.1913062581892
647	-45.2021706316592
648	-45.1974673425347
649	-45.230164972115
650	-45.2367414051377
651	-45.2498371806883
652	-45.2541997533427
653	-45.2646264975849
654	-45.2665452961698
655	-45.2775448762798
656	-45.2956953459254
657	-45.3088029472748
658	-45.322023050222
659	-45.3308833788122
660	-45.3221403029616
661	-45.3202980586954
662	-45.3206038797146
663	-45.3299886645895
664	-45.3287266533754
665	-45.3255876276296
666	-45.334494056955
667	-45.3418799213098
668	-45.3585208156606
669	-45.3648640426099
670	-45.377820063307
671	-45.3902770610677
672	-45.409315137759
673	-45.4100741799238
674	-45.4050519675644
675	-45.40665113211
676	-45.4087881717355
677	-45.4097778344757
678	-45.4203239212147
679	-45.4282056687372
680	-45.4305874118015
681	-45.4344351966923
682	-45.4217273693434
683	-45.4246805690214
684	-45.4405584549861
685	-45.4265682217675
686	-45.4372490148247
687	-45.4336097085071
688	-45.4351706228511
689	-45.432656590446
690	-45.4404816492938
691	-45.4448339167239
692	-45.4509725711009
693	-45.4682355563918
694	-45.4769424618897
695	-45.4993369105824
696	-45.5088150416159
697	-45.4956583148303
698	-45.4940558392966
699	-45.4967546880654
700	-45.4965940546559
701	-45.4997107029759
702	-45.5206855216766
703	-45.5353673804018
704	-45.544675851904
705	-45.5425392737059
706	-45.5377941761036
707	-45.5230420239539
708	-45.5264351803635
709	-45.5250968285957
710	-45.5184399325663
711	-45.5224687585746
712	-45.5246919637068
713	-45.5322046160547
714	-45.5252650722326
715	-45.5234972441262
716	-45.5262024302563
717	-45.5211531455341
718	-45.5302709823853
719	-45.5422357937232
720	-45.5589442951124
721	-45.5648446916176
722	-45.556197262946
723	-45.57009610807
724	-45.5711566352901
725	-45.5607307974353
726	-45.5554043126533
727	-45.5613317794518
728	-45.5561646161956
729	-45.5469812893933
730	-45.5606416687423
731	-45.5679094315672
732	-45.5759654351267
733	-45.5736202959497
734	-45.5799651885447
735	-45.5787027751818
736	-45.5909395203619
737	-45.5863584495249
738	-45.5890447100237
739	-45.6003101764897
740	-45.6035796590547
741	-45.601037011606
742	-45.6054647729567
743	-45.6254761921999
744	-45.6317360189344
745	-45.6369848678972
746	-45.6516074998434
747	-45.6550825851618
748	-45.6667256272886
749	-45.6769579937444
750	-45.6908063308732
751	-45.6767969969855
752	-45.6738224828881
753	-45.6948702054952
754	-45.7024430048976
755	-45.7079759415024
756	-45.7226148496076
757	-45.7180487788587
758	-45.7239534583409
759	-45.7175568009166
760	-45.7300842268847
761	-45.7332520874634
762	-45.744843469486
763	-45.7420143423953
764	-45.749914112712
765	-45.7598680020147
766	-45.7792596845566
767	-45.7832379377149
768	-45.7886503598496
769	-45.8082324498316
770	-45.8150709090052
771	-45.8165888545129
772	-45.8211192513521
773	-45.8279155310893
774	-45.8277326028033
775	-45.8501610399409
776	-45.869800451237
777	-45.8908222687388
778	-45.901781327192
779	-45.906580902637
780	-45.9103062258557
781	-45.9237149029759
782	-45.9216784515268
783	-45.9318431489237
784	-45.9295867854849
785	-45.9425432422867
786	-45.9362943277005
787	-45.9274976722318
788	-45.9369810248382
789	-45.9421075671986
790	-45.9395903384107
791	-45.9467445434768
792	-45.9463236757525
793	-45.932717194942
794	-45.9407982847445
795	-45.9462001411068
796	-45.9525008991471
797	-45.9636585191539
798	-45.9778325822892
799	-46.0027835322197
800	-45.9918982882524


==> resSysDistWVsSinrNonOrtho-Static-7.tsv <==
1	-0.140228205394492
2	-0.282992351714361
3	-0.41557388811592
4	-0.540058318730573
5	-0.667107388906758
6	-0.79040654650966
7	-0.907898867525109
8	-1.02620657482587
9	-1.13730373813388
10	-1.2443627495269
11	-1.35092379016333
12	-1.45576061794581
13	-1.55547157426832
14	-1.65518792812713
15	-1.74840457447573
16	-1.84024010502924
17	-1.92701096554779
18	-2.01285684174003
19	-2.09704945121016
20	-2.18060763356626
21	-2.26234118323808
22	-2.34169640672306
23	-2.41992280872038
24	-2.49285049585673
25	-2.56195363474561
26	-2.62950197687196
27	-2.69657717983008
28	-2.76223992245269
29	-2.82600533197875
30	-2.89153398175961
31	-2.95044491667485
32	-3.0126285663357
33	-3.07034801084585
34	-3.13153941882832
35	-3.18837060890444
36	-3.24153477561221
37	-3.29689780590453
38	-3.34593753780014
39	-3.40278947178518
40	-3.45322950426369
41	-3.49978033212516
42	-3.54698161463334
43	-3.59674597641284
44	-3.64352399582116
45	-3.69235246207214
46	-3.74077866105424
47	-3.78444321846721
48	-3.83309189089994
49	-3.87664769293123
50	-3.91867370631671
51	-3.96143084961503
52	-4.00237204786278
53	-4.04525201529275
54	-4.08135343266514
55	-4.12117185956074
56	-4.1575410338282
57	-4.19703126555385
58	-4.23718745493541
59	-4.27568563881602
60	-4.31308137429844
61	-4.35023578436425
62	-4.38345906152266
63	-4.42220589563069
64	-4.45885951732779
65	-4.49242573162117
66	-4.53107913179924
67	-4.56925346101572
68	-4.60321220357884
69	-4.63936113520414
70	-4.67587140958408
71	-4.70802868868074
72	-4.7437643310461
73	-4.77961282007288
74	-4.81790772957695
75	-4.85597138155248
76	-4.89209104207117
77	-4.9247358274641
78	-4.96294426144463
79	-4.99609571503413
80	-5.03050800064257
81	-5.06420439504536
82	-5.09946659654527
83	-5.13183629391185
84	-5.1656454224611
85	-5.19689159452871
86	-5.2318800711441
87	-5.26223770036074
88	-5.29398700186477
89	-5.32492248238592
90	-5.35738053141231
91	-5.38777251676759
92	-5.42022648900426
93	-5.45308718600115
94	-5.48416543031573
95	-5.5133957537501
96	-5.54450532197341
97	-5.57524997073057
98	-5.60773686299901
99	-5.63785034265293
100	-5.66697192824861
101	-5.69856503312265
102	-5.72780246925854
103	-5.76179333740915
104	-5.79301476247802
105	-5.82618936389855
106	-5.85729561568838
107	-5.8889782295609
108	-5.91784798826072
109	-5.95113604584767
110	-5.97886174594853
111	-6.00980690415311
112	-6.03940609208595
113	-6.07094204780392
114	-6.10123837278505
115	-6.13072184156597
116	-6.16160424701463
117	-6.19164979374524
118	-6.22068158536258
119	-6.24824791216107
120	-6.27704336984467
121	-6.30847919338424
122	-6.34232155099054
123	-6.37704549136112
124	-6.40875279695042
125	-6.44093484013384
126	-6.46972765804071
127	-6.49921658361548
128	-6.52894081644257
129	-6.56169813198629
130	-6.59341383061393
131	-6.62099089682819
132	-6.65015547593294
133	-6.67991541274052
134	-6.71156180768173
135	-6.74180966864917
136	-6.77317475478509
137	-6.80438759233891
138	-6.83657415334755
139	-6.87314983460654
140	-6.90075162081579
141	-6.93233992748749
142	-6.95985516522886
143	-6.99140864844692
144	-7.02147937450316
145	-7.05459310147337
146	-7.08397451002218
147	-7.11467113864941
148	-7.14252387933265
149	-7.17322918170319
150	-7.20526831606576
151	-7.23520778016788
152	-7.26360098665839
153	-7.29298118084932
154	-7.32508650887816
155	-7.35477560281733
156	-7.38353524758566
157	-7.41442607945026
158	-7.44825062453481
159	-7.4790173027085
160	-7.50621867529015
161	-7.53908571436561
162	-7.57066047947193
163	-7.60377878720377
164	-7.6340109695434
165	-7.6647454344154
166	-7.69348913381055
167	-7.72512732183321
168	-7.75777809552439
169	-7.78894590847007
170	-7.81763301177946
171	-7.84397441789577
172	-7.87396158361703
173	-7.90444902190819
174	-7.93271412788391
175	-7.96399130267612
176	-7.99627339807031
177	-8.02613076646235
178	-8.05460211965959
179	-8.08435737821175
180	-8.11510746324791
181	-8.14432197619854
182	-8.17558143957207
183	-8.20665410871489
184	-8.23852359551274
185	-8.26763819532638
186	-8.2999502736422
187	-8.32801373945032
188	-8.3591874699337
189	-8.39112950767482
190	-8.42320311440723
191	-8.45511954102908
192	-8.48600268128121
193	-8.51727345692833
194	-8.55116157453376
195	-8.58252219880404
196	-8.61568657122248
197	-8.64543100222183
198	-8.67573270610096
199	-8.70178652870445
200	-8.72925717738427
201	-8.75950254215393
202	-8.78903811891646
203	-8.81475648885238
204	-8.84215122117839
205	-8.87300673159526
206	-8.90299010881999
207	-8.93080143212925
208	-8.96182873708062
209	-8.99215785317162
210	-9.02190716480031
211	-9.05261461787502
212	-9.0799137484796
213	-9.10848129439177
214	-9.13801192420554
215	-9.16588655925367
216	-9.19440832458619
217	-9.22803698205022
218	-9.25615316795012
219	-9.28755036242747
220	-9.31740628693603
221	-9.34852453602703
222	-9.38096053073184
223	-9.41388031768458
224	-9.44458870095825
225	-9.47970670110984
226	-9.50957075938178
227	-9.54118258288357
228	-9.57140518453703
229	-9.5976155666355
230	-9.63031645601156
231	-9.66100043789453
232	-9.68991135013316
233	-9.71825009625543
234	-9.74820169612729
235	-9.77846506340274
236	-9.80805290524813
237	-9.83835974134945
238	-9.86789644284472
239	-9.90303918502669
240	-9.93300821218823
241	-9.96469351752699
242	-9.99400720243927
243	-10.0260198524639
244	-10.0602532437141
245	-10.0869115607232
246	-10.116356770641
247	-10.1429956519493
248	-10.1714212388523
249	-10.2013665581675
250	-10.2330184624959
251	-10.2591933039034
252	-10.2879778951519
253	-10.3152228705707
254	-10.3472631971534
255	-10.3775418002335
256	-10.4097760887337
257	-10.441334249037
258	-10.4720627178986
259	-10.5026323717797
260	-10.531569756189
261	-10.5580947626037
262	-10.5868868898357
263	-10.6175207889331
264	-10.6482861141499
265	-10.680505835687
266	-10.7169124002083
267	-10.7470336127855
268	-10.7777913987251
269	-10.8062297043101
270	-10.8312887148235
271	-10.8608826837296
272	-10.893441706496
273	-10.92347748271
274	-10.9555180192306
275	-10.9802922990368
276	-11.0110872129785
277	-11.0395390739369
278	-11.0668242852212
279	-11.0970051368178
280	-11.1298711282955
281	-11.1576589128683
282	-11.1871909385034
283	-11.2172627254066
284	-11.2466481176306
285	-11.2760899415256
286	-11.3056331252175
287	-11.3359068383312
288	-11.3682679288245
289	-11.3981502073538
290	-11.4268418147751
291	-11.4539668489951
292	-11.4863619290167
293	-11.5146812697935
294	-11.5445415047271
295	-11.5769876008002
296	-11.6037060134127
297	-11.6336265370166
298	-11.6658731034968
299	-11.697372847487
300	-11.73000979477
301	-11.7603976027787
302	-11.7871576986413
303	-11.817806451681
304	-11.8477883277754
305	-11.8820775652166
306	-11.9126978559586
307	-11.9464727945272
308	-11.9808666489074
309	-12.0117612073701
310	-12.0370344529632
311	-12.0656855940744
312	-12.0969590135509
313	-12.125055661017
314	-12.1577885988433
315	-12.1869241528639
316	-12.2192550349573
317	-12.2491119843219
318	-12.2797504424027
319	-12.3094893011694
320	-12.3415465714955
321	-12.3709904717058
322	-12.3998679248505
323	-12.4266631218001
324	-12.4541290830165
325	-12.4874320103593
326	-12.5191732255504
327	-12.5479646340447
328	-12.5775842391484
329	-12.6082454461079
330	-12.6389052122067
331	-12.666436436813
332	-12.6914904458584
333	-12.7171969061709
334	-12.7450485048624
335	-12.7772536242372
336	-12.8055176156473
337	-12.8336599238807
338	-12.8664736798842
339	-12.8989498101839
340	-12.9283300854465
341	-12.9590858944799
342	-12.9856052478472
343	-13.0166703324583
344	-13.0486560079767
345	-13.0774045569893
346	-13.1052165680337
347	-13.1361839913021
348	-13.1716848280954
349	-13.2017044574752
350	-13.2308944530096
351	-13.258412865678
352	-13.288598384154
353	-13.3214630140516
354	-13.3550879287935
355	-13.3871853369418
356	-13.4178167245973
357	-13.4494818194539
358	-13.48364953937
359	-13.5116737890486
360	-13.5411541112404
361	-13.5748879173127
362	-13.6065204130958
363	-13.6319283322569
364	-13.6609402728253
365	-13.6904254176528
366	-13.7243302957579
367	-13.7544885712283
368	-13.7861666832679
369	-13.8151268997973
370	-13.8420755592075
371	-13.8696581345325
372	-13.8979945436303
373	-13.9275154641785
374	-13.9581680164121
375	-13.988552910441
376	-14.0203291296389
377	-14.0490241827157
378	-14.0829503898645
379	-14.1066617340159
380	-14.1334535500106
381	-14.1649550569986
382	-14.194554972013
383	-14.2273149080062
384	-14.2547101631998
385	-14.2854558027601
386	-14.3172692192718
387	-14.3478536502464
388	-14.3743948007004
389	-14.4061899786385
390	-14.43401656222
391	-14.4623624405419
392	-14.4895274095987
393	-14.5203974319779
394	-14.5548151972038
395	-14.5870992589785
396	-14.6209993335763
397	-14.6534227142466
398	-14.6824981469887
399	-14.7104947200695
400	-14.7382782317088
401	-14.7703557286492
402	-14.8021417072617
403	-14.834916765225
404	-14.8649823902384
405	-14.8958497084869
406	-14.9245841114472
407	-14.9522753735116
408	-14.9809465740095
409	-15.0111609660949
410	-15.0434006671829
411	-15.0754540760372
412	-15.1025305431191
413	-15.1308785455622
414	-15.1593079549224
415	-15.1871728150261
416	-15.2200925726704
417	-15.2484446027872
418	-15.280697208009
419	-15.3110031340255
420	-15.3404105401112
421	-15.3694194828532
422	-15.3988472586514
423	-15.428485671402
424	-15.4602725842861
425	-15.48794142736
426	-15.5167960449086
427	-15.54637701892
428	-15.5716574313614
429	-15.6006083187724
430	-15.6327852809021
431	-15.6625120056315
432	-15.6974241285876
433	-15.7329328995753
434	-15.7641162464932
435	-15.7966070179642
436	-15.8253966736501
437	-15.850081170093
438	-15.8801589042165
439	-15.9110019091108
440	-15.9407294371293
441	-15.9721094445234
442	-16.0009877603491
443	-16.0359778228432
444	-16.0660902784593
445	-16.0970615822254
446	-16.1281632547871
447	-16.156641146149
448	-16.1870186998822
449	-16.2155830063327
450	-16.2429768106185
451	-16.2694986378885
452	-16.306629350414
453	-16.3368748858184
454	-16.3667619875771
455	-16.3976147799104
456	-16.4274069637074
457	-16.4576193403995
458	-16.4941060972668
459	-16.5289544317758
460	-16.5584782313474
461	-16.5920832525537
462	-16.6232457557162
463	-16.6521695187996
464	-16.6806257109451
465	-16.7111464466028
466	-16.7390360138598
467	-16.7715683046259
468	-16.8001777499908
469	-16.8324944520645
470	-16.8626399416553
471	-16.8917909059949
472	-16.9261647289718
473	-16.9615539763467
474	-16.9936510549081
475	-17.0209862373702
476	-17.0518611955483
477	-17.0781565764129
478	-17.1062979006384
479	-17.1397135262453
480	-17.1665093574053
481	-17.1989411099699
482	-17.2213347443649
483	-17.2483188449225
484	-17.2790036676519
485	-17.3120351934832
486	-17.3437789707259
487	-17.3759831322293
488	-17.412802887721
489	-17.437619997034
490	-17.4733956156191
491	-17.4989068863216
492	-17.5350192604434
493	-17.5694427620958
494	-17.5964169939265
495	-17.6234577776529
496	-17.6497619485048
497	-17.6801899765392
498	-17.7093955858997
499	-17.741968300393
500	-17.7750581578018
501	-17.8011418410246
502	-17.8324193628769
503	-17.8632899991342
504	-17.894330006222
505	-17.9226966991555
506	-17.9557587933225
507	-17.9858316290306
508	-18.014003637847
509	-18.047371182147
510	-18.0730537113596
511	-18.1084457119549
512	-18.1403840220825
513	-18.1703364500673
514	-18.2002307170058
515	-18.2286132503573
516	-18.2599291630895
517	-18.2875918066318
518	-18.3210509654228
519	-18.3486242939715
520	-18.3722958478795
521	-18.4038477527448
522	-18.4342760547348
523	-18.4591339746088
524	-18.4853758410605
525	-18.5140823461339
526	-18.5494703402653
527	-18.5722868661085
528	-18.598846346889
529	-18.631189175344
530	-18.6585523388437
531	-18.6858530251313
532	-18.7186784989206
533	-18.7505417457876
534	-18.7820853011386
535	-18.8121834241947
536	-18.8408351329261
537	-18.8732801967149
538	-18.8979939034002
539	-18.9320922744939
540	-18.9588923615804
541	-18.9891425888926
542	-19.0283502168106
543	-19.0582228851667
544	-19.0866725369673
545	-19.1131224795877
546	-19.1453847887501
547	-19.1728269691598
548	-19.198776461891
549	-19.2296656933868
550	-19.2626241349031
551	-19.2925075720621
552	-19.3271003485556
553	-19.3538081953195
554	-19.3917877253041
555	-19.4242309463546
556	-19.4489202381028
557	-19.4781295754849
558	-19.5006334837641
559	-19.5309120680248
560	-19.5587896523824
561	-19.5877507573422
562	-19.6124943995055
563	-19.6410477534034
564	-19.6678997559013
565	-19.7000583481944
566	-19.7288642095834
567	-19.7564226661237
568	-19.7862990189549
569	-19.8143089887592
570	-19.8523283003895
571	-19.8835639666589
572	-19.911303040985
573	-19.9453566403397
574	-19.970482998458
575	-20.0043345056796
576	-20.0323976559898
577	-20.065828898923
578	-20.0894998291822
579	-20.1160651082072
580	-20.156825915674
581	-20.1827519412214
582	-20.2131834956862
583	-20.241236447163
584	-20.274500510925
585	-20.3067551871246
586	-20.3377027883972
587	-20.3707673271408
588	-20.4013295630974
589	-20.430078478374
590	-20.4625255283089
591	-20.4968259392507
592	-20.5275703435846
593	-20.554954582709
594	-20.5868243797113
595	-20.6128420184198
596	-20.638724077573
597	-20.6717811667765
598	-20.7006278267577
599	-20.7254109279342
600	-20.7537556117581
601	-20.7790977287309
602	-20.8075226814197
603	-20.8349644006047
604	-20.8725624410457
605	-20.9004497908758
606	-20.9251078336391
607	-20.9498222889567
608	-20.9760467658275
609	-21.0016193607623
610	-21.0336539298062
611	-21.0766042016723
612	-21.1029397417451
613	-21.1334533798091
614	-21.1701301423905
615	-21.1974268560935
616	-21.2296081828399
617	-21.2608656216397
618	-21.2963142035588
619	-21.3258637511235
620	-21.3533977447467
621	-21.386533462075
622	-21.418135341989
623	-21.4404756580143
624	-21.4784205435748
625	-21.5080620580146
626	-21.5439052676649
627	-21.5710338308226
628	-21.5930468971977
629	-21.6237218279694
630	-21.6465028032419
631	-21.6777032036996
632	-21.7031728716638
633	-21.7318582249212
634	-21.7627872879054
635	-21.7900348710326
636	-21.824336241657
637	-21.8557227681347
638	-21.8886496634504
639	-21.92924373201
640	-21.9639268603743
641	-21.9947418626948
642	-22.0259324675171
643	-22.0481586749251
644	-22.0805635801237
645	-22.1204862624015
646	-22.1531449867401
647	-22.1840328419465
648	-22.2059407812268
649	-22.2384733507036
650	-22.2695257430329
651	-22.3023665575246
652	-22.3313224500066
653	-22.3609696263076
654	-22.3911699579927
655	-22.4160785488911
656	-22.4423703100453
657	-22.4702313860852
658	-22.502069831145
659	-22.5329625762084
660	-22.5703483177994
661	-22.6063029773077
662	-22.634729041181
663	-22.6570755804458
664	-22.6843923378754
665	-22.7250414191454
666	-22.753882659135
667	-22.7819727157465
668	-22.8115202961283
669	-22.8345613764641
670	-22.8612093724
671	-22.8947467194371
672	-22.9358027200548
673	-22.9542090247651
674	-22.9790103752337
675	-23.0088730647671
676	-23.0444253889316
677	-23.0701564301674
678	-23.1004025048545
679	-23.1318795413407
680	-23.1567293343679
681	-23.1900635673687
682	-23.2171380983229
683	-23.2394184764583
684	-23.2735481610994
685	-23.301902659646
686	-23.3366999802076
687	-23.3595853440221
688	-23.3899597435772
689	-23.4262758802599
690	-23.4606547170074
691	-23.4875527491072
692	-23.516211233127
693	-23.5458852231552
694	-23.5698314558742
695	-23.6011573245486
696	-23.6365847232326
697	-23.6612522112782
698	-23.6943109855111
699	-23.7234056160267
700	-23.7599379416473
701	-23.7853613155199
702	-23.8109809524074
703	-23.8382467528573
704	-23.871267339567
705	-23.8918510724605
706	-23.9246082784999
707	-23.9541885972088
708	-23.9891547690605
709	-24.0147915891252
710	-24.0460991036065
711	-24.0719281688212
712	-24.0985893873532
713	-24.1276134212593
714	-24.1590816831489
715	-24.1932384719084
716	-24.2326650779475
717	-24.2701797888754
718	-24.3060111077986
719	-24.3268304001864
720	-24.3502130662638
721	-24.3746621156583
722	-24.3997185924178
723	-24.4275569462344
724	-24.4594656203028
725	-24.4883852322245
726	-24.5128875276614
727	-24.5544982223823
728	-24.5854868049865
729	-24.6126154227486
730	-24.6498668128491
731	-24.684974570676
732	-24.7068730821468
733	-24.7357184156323
734	-24.7709659051008
735	-24.8025620260552
736	-24.8225205640392
737	-24.8488301245469
738	-24.8788976941987
739	-24.9057537963657
740	-24.9367444959056
741	-24.9650411791494
742	-24.9922210246107
743	-25.006226774727
744	-25.0319374340386
745	-25.0599398843287
746	-25.0918114136062
747	-25.1193231118916
748	-25.1475834223963
749	-25.1629572121356
750	-25.1965434590626
751	-25.2173308343479
752	-25.2493802743476
753	-25.27572264678
754	-25.3096653620085
755	-25.3500614096319
756	-25.3699015705833
757	-25.4015316657451
758	-25.4193795115177
759	-25.4487405226167
760	-25.4933302655908
761	-25.5259245372566
762	-25.5625048826951
763	-25.5919146069255
764	-25.6315398074509
765	-25.6650583080376
766	-25.6938791282489
767	-25.7248953192176
768	-25.7601551924079
769	-25.7995894919202
770	-25.8310596475085
771	-25.8487330049805
772	-25.8702574345825
773	-25.9019790655698
774	-25.9383541093682
775	-25.9677904895431
776	-26.0035621422776
777	-26.041751697154
778	-26.0812136706618
779	-26.1121450511273
780	-26.1521345891435
781	-26.1737250541937
782	-26.2063206897818
783	-26.2336836193733
784	-26.2627751793798
785	-26.286261661784
786	-26.3084155237472
787	-26.3390765691338
788	-26.3709158429922
789	-26.399019160216
790	-26.4309510459479
791	-26.4609524491899
792	-26.4873731366836
793	-26.5342464380473
794	-26.5579964272317
795	-26.5874000246945
796	-26.6221935672885
797	-26.6584606049886
798	-26.6931586966886
799	-26.7194311251884
800	-26.7441915633446


==> resSysDistWVsSinrNonOrtho-Static-8.tsv <==
1	-13.5969057807422
2	-18.2747742113865
3	-20.6183904174745
4	-22.1048869072135
5	-23.4180270645973
6	-24.5805752848483
7	-25.5276560688775
8	-26.1565419916371
9	-26.6386891862791
10	-27.1575978499042
11	-27.5260507931703
12	-27.9740510677872
13	-28.2638860182828
14	-28.5695680883901
15	-28.8753063937793
16	-29.1925680379199
17	-29.4857982494693
18	-29.7702551933325
19	-29.9902989278275
20	-30.2763787162524
21	-30.4613366319019
22	-30.5667605320504
23	-30.7665317223647
24	-30.8435687091866
25	-31.0350160428685
26	-31.2225517866098
27	-31.429585504207
28	-31.5634277150043
29	-31.6974952933576
30	-31.848565040067
31	-32.033818777334
32	-32.1033881754329
33	-32.2972226867986
34	-32.3996392352442
35	-32.5205453736841
36	-32.6659232271604
37	-32.8324548775207
38	-32.8947514800043
39	-33.0333823534582
40	-33.1299863253001
41	-33.164581532917
42	-33.2296434337807
43	-33.3143377827344
44	-33.3880060635882
45	-33.5518129520023
46	-33.6505685016448
47	-33.7210709566472
48	-33.7484644423721
49	-33.814676840067
50	-33.9330556284693
51	-34.0668457184796
52	-34.1643740431335
53	-34.2035967471873
54	-34.3184547260498
55	-34.3914901979042
56	-34.4900731622786
57	-34.586147703783
58	-34.6724839657656
59	-34.7952894970502
60	-34.8824118016655
61	-34.9576032621969
62	-34.9616458102949
63	-34.9546415967456
64	-35.0442098921131
65	-35.0622977499941
66	-35.0883417059507
67	-35.1492158238587
68	-35.1923185014236
69	-35.2410703601374
70	-35.2986352408754
71	-35.3994118441174
72	-35.4843145177219
73	-35.5397921765267
74	-35.5945241757784
75	-35.662849500444
76	-35.6974319929761
77	-35.7979234406023
78	-35.8875496591051
79	-35.903812599758
80	-35.9672068612593
81	-36.0322762093765
82	-36.110264171506
83	-36.162010691072
84	-36.1861667975334
85	-36.2104842482644
86	-36.2646036539086
87	-36.3345438858396
88	-36.3563078126672
89	-36.462371369905
90	-36.5193830912919
91	-36.5492594605873
92	-36.6105061810755
93	-36.6470514170638
94	-36.7139340167173
95	-36.7711422310273
96	-36.8025191449114
97	-36.8610417899671
98	-36.9451321087967
99	-37.0418968482362
100	-37.1238059058974
101	-37.1658241271445
102	-37.2087279844003
103	-37.2519026039564
104	-37.2696390607838
105	-37.3103527755005
106	-37.3189532810719
107	-37.3932199462738
108	-37.3946351631403
109	-37.4320303156042
110	-37.4886346788432
111	-37.5279823116232
112	-37.5765095617978
113	-37.6063762171102
114	-37.6889406119113
115	-37.7515968206009
116	-37.8071774715202
117	-37.8330732595234
118	-37.8247689346357
119	-37.9037992558427
120	-37.966703665767
121	-38.0187737209037
122	-38.0454580567589
123	-38.06674288968
124	-38.0681103375376
125	-38.1506468902572
126	-38.2053896655411
127	-38.2064765194753
128	-38.2313288818419
129	-38.2422999937062
130	-38.2656743868156
131	-38.3028422212796
132	-38.3107139964786
133	-38.341396187171
134	-38.3572330883049
135	-38.4028721483489
136	-38.4337324343441
137	-38.4880927490847
138	-38.5143188052552
139	-38.5669996216025
140	-38.6080030367843
141	-38.6107690130727
142	-38.6510381427421
143	-38.6995302731694
144	-38.7389247087313
145	-38.7196566311767
146	-38.7521003617861
147	-38.781677185706
148	-38.8653623670849
149	-38.8741038176709
150	-38.9080493774635
151	-38.8981851052198
152	-38.9339409281763
153	-38.9705551989823
154	-39.0029574694713
155	-39.0192974508807
156	-39.0322215356252
157	-39.0299813515989
158	-39.0238944244039
159	-39.0747720883214
160	-39.0668702318789
161	-39.0745944762538
162	-39.1241820266077
163	-39.1732212155282
164	-39.2290294082836
165	-39.242273735567
166	-39.2878103492087
167	-39.3173560554072
168	-39.3568835622867
169	-39.3715519187053
170	-39.3728411823355
171	-39.3879865245567
172	-39.4269450511674
173	-39.4565372669967
174	-39.4979157224117
175	-39.5418963719157
176	-39.5793938966684
177	-39.602097267586
178	-39.6387067831941
179	-39.660403186784
180	-39.6563373962118
181	-39.6538727808638
182	-39.6792122589145
183	-39.6795890447584
184	-39.6895156529656
185	-39.7429764685604
186	-39.7499922143933
187	-39.774136047364
188	-39.7764997444666
189	-39.8236742633754
190	-39.8034214143229
191	-39.8012252483231
192	-39.8090063879876
193	-39.8445718865244
194	-39.828756773415
195	-39.8453669285681
196	-39.8650761909741
197	-39.898997396481
198	-39.9024314763538
199	-39.8822272370728
200	-39.9061850054124
201	-39.9430296597128
202	-39.9653069031017
203	-39.9788852269974
204	-39.9998937442413
205	-40.0136235660308
206	-40.0203519798156
207	-40.0478864836308
208	-40.0853558243144
209	-40.1340229313113
210	-40.1499617786149
211	-40.1631929154069
212	-40.1688770918297
213	-40.1976870403678
214	-40.2174344012119
215	-40.2516869964179
216	-40.2749962598499
217	-40.3056075729281
218	-40.3131713536611
219	-40.3162672809241
220	-40.3288530598042
221	-40.3384608167309
222	-40.3789662261601
223	-40.429921767157
224	-40.4644220859924
225	-40.459974994913
226	-40.4761214900931
227	-40.4894742309132
228	-40.5079389875723
229	-40.5484771343169
230	-40.5639982301001
231	-40.5604021808822
232	-40.5557262522625
233	-40.590100936966
234	-40.6436305732852
235	-40.6589548656476
236	-40.6744028821358
237	-40.6917736736039
238	-40.7030811177569
239	-40.7259621282111
240	-40.7459721852603
241	-40.763477852402
242	-40.7789845158979
243	-40.7956180464827
244	-40.8392958893705
245	-40.8307771042996
246	-40.8324336028648
247	-40.8891840059559
248	-40.9078466143926
249	-40.9383800071538
250	-40.9847387324529
251	-40.9626209570617
252	-40.9725409641036
253	-40.9763035057393
254	-40.9772436163387
255	-40.9815665921342
256	-41.0163513905973
257	-41.0342393957362
258	-41.0446492491865
259	-41.0509904666646
260	-41.0721171764037
261	-41.1046896908912
262	-41.1270172965669
263	-41.1483803120587
264	-41.1805329639533
265	-41.221040186394
266	-41.2319639170084
267	-41.2736350476934
268	-41.2724270690172
269	-41.2807836680342
270	-41.2778434853291
271	-41.2799183591275
272	-41.2666001768408
273	-41.2511746081899
274	-41.2744461521736
275	-41.2837667669416
276	-41.2962291017578
277	-41.3164761027685
278	-41.3278804198096
279	-41.3378477272465
280	-41.3461205646828
281	-41.3431654177054
282	-41.3519294741489
283	-41.3770044657759
284	-41.4081207431802
285	-41.4244404230325
286	-41.4435256677888
287	-41.4556569174939
288	-41.4686190593025
289	-41.497761021477
290	-41.5028290032592
291	-41.5304505325683
292	-41.5745935022319
293	-41.6021251547395
294	-41.6279709289908
295	-41.6599765562503
296	-41.6459149456607
297	-41.6829511367502
298	-41.7301576934937
299	-41.7622471576229
300	-41.7784127463959
301	-41.7893631389833
302	-41.794011830033
303	-41.8202727757191
304	-41.8397393276923
305	-41.8587436990232
306	-41.889097946862
307	-41.9179943025729
308	-41.9435249034453
309	-41.9536526019191
310	-41.9503400154138
311	-41.9498488492711
312	-41.9555779216175
313	-41.9744974430663
314	-41.9835235861442
315	-41.9836258325084
316	-41.9566631393961
317	-41.9972821292062
318	-42.0002676520318
319	-42.0353843416103
320	-42.0446938182918
321	-42.0479521121505
322	-42.0588107948702
323	-42.0963296077149
324	-42.1023568713844
325	-42.1329422451875
326	-42.1380191493748
327	-42.1332785213546
328	-42.161395983606
329	-42.1866943893082
330	-42.1939663741216
331	-42.206731774121
332	-42.2259259029372
333	-42.2484180488692
334	-42.2803975852815
335	-42.2711733836971
336	-42.2960505696386
337	-42.3041228142689
338	-42.3203729165963
339	-42.3234236179291
340	-42.3553812370167
341	-42.3625658102476
342	-42.3752420711199
343	-42.3908316063145
344	-42.4021173165458
345	-42.4175001844223
346	-42.4219216834913
347	-42.4412301022809
348	-42.4506384435512
349	-42.4716130391107
350	-42.4969996505369
351	-42.485451653711
352	-42.5110112014684
353	-42.5332503728207
354	-42.5485506075164
355	-42.5802271572325
356	-42.5904130671893
357	-42.6225205774196
358	-42.646531842719
359	-42.6584021516274
360	-42.655818013333
361	-42.6674114992539
362	-42.6833174236539
363	-42.6891702027312
364	-42.7045251292906
365	-42.7122228015448
366	-42.7392755159269
367	-42.7503927506062
368	-42.7671574221898
369	-42.7722534930963
370	-42.7892806341752
371	-42.8063157373232
372	-42.8016102956679
373	-42.8060009036546
374	-42.7899727185001
375	-42.8262542799693
376	-42.8603323926453
377	-42.8883353881404
378	-42.9091715619969
379	-42.9231543328786
380	-42.9159835717211
381	-42.9269041910334
382	-42.9266701684913
383	-42.9309907257723
384	-42.925699781178
385	-42.9427222366375
386	-42.9473804113391
387	-42.9614770520058
388	-42.9865538821765
389	-42.9979546951738
390	-43.0253085969851
391	-43.0510314022135
392	-43.045913538364
393	-43.0467684378728
394	-43.0699892759513
395	-43.0799494575647
396	-43.0924655681335
397	-43.0894658717442
398	-43.0987481778361
399	-43.1024394163635
400	-43.1017640524316
401	-43.1268419249205
402	-43.1153597764104
403	-43.1184516853318
404	-43.1126054972063
405	-43.116631481825
406	-43.1115840299166
407	-43.1190740396824
408	-43.1206273298622
409	-43.1376992278402
410	-43.1511979346207
411	-43.1657776566531
412	-43.1870340768832
413	-43.1855753698855
414	-43.1823226923786
415	-43.2143754178736
416	-43.2310827998269
417	-43.2406578253836
418	-43.2347577990995
419	-43.2433564809383
420	-43.2336786790159
421	-43.2442556075985
422	-43.2500336915229
423	-43.256037179995
424	-43.2361607169809
425	-43.2699549877875
426	-43.2739756228689
427	-43.3011448212812
428	-43.2971917582831
429	-43.2999340735918
430	-43.2967669551412
431	-43.3199813934385
432	-43.3034583058832
433	-43.2973654205492
434	-43.3105209288398
435	-43.3160810696605
436	-43.3358809865199
437	-43.3597602137169
438	-43.3909448608147
439	-43.4118083997955
440	-43.4626361039871
441	-43.4500491124908
442	-43.4542700878433
443	-43.4524400545186
444	-43.4681234357682
445	-43.4884995981781
446	-43.4892379641867
447	-43.4963420730222
448	-43.5010058711572
449	-43.5000828963237
450	-43.5235855355173
451	-43.5512740780591
452	-43.5648964112828
453	-43.567554614127
454	-43.5724651137583
455	-43.5897687767687
456	-43.5885962062958
457	-43.5962257223732
458	-43.6067148286559
459	-43.6120773206222
460	-43.6414479406654
461	-43.6478035560934
462	-43.6456019371086
463	-43.65707728943
464	-43.6786290978942
465	-43.6808510547168
466	-43.6997345035414
467	-43.7162048758783
468	-43.712728245799
469	-43.7208293863939
470	-43.7477077771168
471	-43.7480394000178
472	-43.7609360868964
473	-43.7619623840677
474	-43.7783640257309
475	-43.7834484988539
476	-43.7873171918332
477	-43.7913152683737
478	-43.8161350624706
479	-43.8207201385973
480	-43.825556402826
481	-43.8385711126179
482	-43.8330814374221
483	-43.8662130741351
484	-43.8667250079178
485	-43.8677424189623
486	-43.8806681839071
487	-43.8953705870343
488	-43.9087582419393
489	-43.9295017518504
490	-43.9605984819745
491	-43.9492225184284
492	-43.972199279522
493	-43.974738254723
494	-43.9811851981489
495	-43.9846512422212
496	-44.0073794808464
497	-44.0121805825963
498	-44.0389728041605
499	-44.0387790714633
500	-44.0459254685859
501	-44.0570561619241
502	-44.0599740529538
503	-44.0775458993552
504	-44.096962369259
505	-44.1066723378019
506	-44.13183215203
507	-44.1366197436629
508	-44.1359716361953
509	-44.1409494301865
510	-44.1556646515467
511	-44.162690174005
512	-44.1864537895128
513	-44.1866568209329
514	-44.215844772375
515	-44.2199515881393
516	-44.2346217104612
517	-44.2491022194148
518	-44.2572915378384
519	-44.2699905803893
520	-44.2809119128619
521	-44.2870699222514
522	-44.3045193817002
523	-44.3067432614485
524	-44.3186503762132
525	-44.3308295782073
526	-44.3289108872861
527	-44.3439076888441
528	-44.3639376020248
529	-44.3774632498803
530	-44.4056803431791
531	-44.4136717156429
532	-44.4235472176761
533	-44.4421545731672
534	-44.4270800054834
535	-44.4318688707051
536	-44.4592764703552
537	-44.4754900163113
538	-44.4862914366061
539	-44.4828327969884
540	-44.4859419711039
541	-44.4885688093383
542	-44.4919400872799
543	-44.4919698839823
544	-44.5037271371103
545	-44.4868547421879
546	-44.4859133611599
547	-44.5136032350648
548	-44.5147201183571
549	-44.5268674977361
550	-44.5242244900339
551	-44.5564592605399
552	-44.558051241142
553	-44.559103339263
554	-44.5894023415606
555	-44.6116500193151
556	-44.6270651259928
557	-44.6314797311023
558	-44.6497569325031
559	-44.6441185123816
560	-44.6647340845418
561	-44.6656844283505
562	-44.6757019943954
563	-44.6936296720063
564	-44.7075639656646
565	-44.7125151945137
566	-44.7337659519498
567	-44.7342829746226
568	-44.7544512844227
569	-44.7634361969837
570	-44.7726003836963
571	-44.7677823213153
572	-44.7650064427849
573	-44.774472326418
574	-44.7911875858153
575	-44.8038926461623
576	-44.8311156837815
577	-44.8471407012394
578	-44.848313419488
579	-44.8429686353234
580	-44.865648665982
581	-44.8650741652924
582	-44.8623767127285
583	-44.8537184719523
584	-44.8482238628826
585	-44.8433215276722
586	-44.8573823356745
587	-44.8553257262269
588	-44.8480026635746
589	-44.8530074445727
590	-44.881621484395
591	-44.8881956756515
592	-44.9209768901677
593	-44.9267642796448
594	-44.9475810583782
595	-44.9507746036988
596	-44.9540996255741
597	-44.9639511362033
598	-44.9673893863432
599	-44.9789867261161
600	-44.9812799074434
601	-44.990535356003
602	-44.9965473919388
603	-44.9755686782175
604	-44.9838828213098
605	-44.97050895472
606	-44.9813470055541
607	-44.985019011715
608	-45.0013626541175
609	-45.0067829432331
610	-45.018547672068
611	-45.0304998544556
612	-45.0356901290083
613	-45.0366725169672
614	-45.0322553474312
615	-45.0506730801906
616	-45.0531177722909
617	-45.0563748366881
618	-45.0726013870605
619	-45.0826530572885
620	-45.0865981863555
621	-45.1050836149011
622	-45.1160242974725
623	-45.1182503748174
624	-45.1447328441162
625	-45.1488206070405
626	-45.1555223495695
627	-45.1465486368403
628	-45.1589036742462
629	-45.1733070877
630	-45.1966503099548
631	-45.207733754731
632	-45.2090169743356
633	-45.2127769901836
634	-45.2182266916437
635	-45.2088494116951
636	-45.2370388576657
637	-45.2595168977598
638	-45.2524016723227
639	-45.2533913346202
640	-45.2574342466607
641	-45.2568556820033
642	-45.2613150536397
643	-45.2629401091269
644	-45.2807977270711
645	-45.2918125049947
646	-45.2964420540501
647	-45.3068432257855
648	-45.3002685006866
649	-45.3349492419718
650	-45.3401923072945
651	-45.351746426682
652	-45.3554814898418
653	-45.3661040090665
654	-45.3668357423925
655	-45.3784925900235
656	-45.3932250361683
657	-45.4033333096123
658	-45.4158903401604
659	-45.4270242524237
660	-45.4197836323609
661	-45.4181016202619
662	-45.4203244600688
663	-45.4301191988914
664	-45.4286327337779
665	-45.4219577073057
666	-45.42908816815
667	-45.4338158336636
668	-45.4514508771132
669	-45.457577998292
670	-45.4690180775785
671	-45.4805921409376
672	-45.4969542552709
673	-45.4969893564511
674	-45.4922996329166
675	-45.4916833392521
676	-45.4935331942515
677	-45.4955487332943
678	-45.5067981781748
679	-45.5142033492522
680	-45.5164624401201
681	-45.5200476899733
682	-45.508093815384
683	-45.5119769622439
684	-45.5259114129122
685	-45.5109735393281
686	-45.5237354232828
687	-45.5215813473098
688	-45.5256379985544
689	-45.5215317821619
690	-45.5320841851945
691	-45.5361859677808
692	-45.5434773688185
693	-45.5597470166644
694	-45.5695367696764
695	-45.5907984005387
696	-45.6001272431887
697	-45.5854151186522
698	-45.5825874940677
699	-45.5858249337368
700	-45.5862949359351
701	-45.5903341618036
702	-45.6101152661816
703	-45.6244378314355
704	-45.6332809100898
705	-45.6307138347407
706	-45.6266527847878
707	-45.6121994865335
708	-45.615414058248
709	-45.6138674290458
710	-45.6057488135002
711	-45.6108228049393
712	-45.612768702105
713	-45.6197688249825
714	-45.6136417679293
715	-45.6135967677141
716	-45.6148671394029
717	-45.6120616880896
718	-45.6194383931158
719	-45.6303085718706
720	-45.6453434483371
721	-45.6540143501451
722	-45.6464379822328
723	-45.6597127762357
724	-45.660360857206
725	-45.6485979845263
726	-45.6424521959634
727	-45.6477505602815
728	-45.6414004537384
729	-45.6332729984081
730	-45.6482283565504
731	-45.6557213281119
732	-45.6647474180984
733	-45.6604316552721
734	-45.6654648799738
735	-45.6649883940511
736	-45.6773362798199
737	-45.6730751300167
738	-45.6771599838336
739	-45.6867658437418
740	-45.6898618394223
741	-45.6868030612689
742	-45.6923619486205
743	-45.7117263372033
744	-45.718914542329
745	-45.7235327557774
746	-45.737563752538
747	-45.7398389830325
748	-45.750822384379
749	-45.761554189673
750	-45.7753174396069
751	-45.7638184175855
752	-45.7617433695649
753	-45.7817945807484
754	-45.788449365124
755	-45.7935066146462
756	-45.8089275595034
757	-45.8033655313268
758	-45.8092439612698
759	-45.8023995822765
760	-45.8152874546557
761	-45.8214944380121
762	-45.8314930947274
763	-45.8299432847421
764	-45.8368221384305
765	-45.8445326692597
766	-45.8635790133382
767	-45.8669539031793
768	-45.8730678343583
769	-45.8938211446006
770	-45.9018681682821
771	-45.9041615459389
772	-45.9073523892469
773	-45.9116524213146
774	-45.9101256625688
775	-45.9331863135295
776	-45.9508845022972
777	-45.9744358272631
778	-45.9854925258997
779	-45.9902051688188
780	-45.9939607310957
781	-46.0080537486829
782	-46.005866462001
783	-46.0143660391649
784	-46.0133418111437
785	-46.0242782110858
786	-46.0190884250173
787	-46.0101755566286
788	-46.0178347081777
789	-46.0230905597086
790	-46.0208570915364
791	-46.0261759445947
792	-46.0269090992745
793	-46.0136987925829
794	-46.0207336724745
795	-46.0249547638269
796	-46.0302693690067
797	-46.0394463482033
798	-46.0547542979905
799	-46.0774922909667
800	-46.067111395001

